Amplitude Amplification and Estimation using a Floquet system

The quantum kicked rotor (QKR) is a fundamental model of time-dependent quantum chaos and the physics of Anderson localization. It is one of the most well-studied Floquet systems. In this work, it is shown that QKR can be used to implement a quantum algorithm to perform unstructured search; namely Amplitude Amplification, a generalization of Grover's search algorithm. Further, the QKR is employed for amplitude estimation when the amplitude of the marked states is unknown. It is also shown that the characteristic property of dynamical localization of the QKR can be exploited to enhance the performance of the amplitude amplification algorithm by reducing its average runtime. The sensitivity of the success probability of unstructured search to detuning from resonance and the effects of noisy kick strengths are analyzed and the robustness of the QKR based algorithm is demonstrated. The experimental feasibility of every component of the algorithm is discussed.

==> Raw_data/QKR-AA_raw_data-20240708T161724Z-001/QKR-AA_raw_data/Float_type_QKR_AA_Erroneous_detuning_Successprobs_20240626-063229.csv <==
Number of iterations,Resonant Success Probabilities,1 *10^-5 Success Probabilities,2*10^-5 Success Probabilities
0,0.004447932309802637,0.004447932309802639,0.0044479323098026375
1,0.03955798031777547,0.003993390811894462,0.0035963605390626134
2,0.10729051639502928,0.03203369686252887,0.019932848453342585
3,0.20284666520953543,0.08782327035499542,0.0426849934496112
4,0.3194562381351576,0.1663278575767255,0.07112906197157262
5,0.44885740362977106,0.25435542482718626,0.10116834257116414
6,0.5818820410678681,0.3499117284864617,0.12375553011970666
7,0.7091053054912492,0.4400837628953262,0.1345096522889716
8,0.8215133813740185,0.5165288496632361,0.1324900323188838
9,0.9111421147996684,0.5761053569976248,0.11608076099437817
10,0.971641276723377,0.610373695500381,0.09482492385192165
11,0.9987244790578452,0.6155953759244642,0.06755014976595004
12,0.9904728668609364,0.5910743001532106,0.038846976921113906
13,0.9474710699208535,0.5397591310863368,0.017162265648338667
14,0.8727657815185529,0.46793626305565345,0.0032175771857892955
15,0.7716498990774656,0.3823233477677742,0.0003452261903563289
16,0.6512875204156537,0.2910305547335337,0.007225350794045807
17,0.5202063647551713,0.19852540832007248,0.02370432014878339
18,0.387693580648605,0.11757197286382362,0.0435427422257846
19,0.2631377480555489,0.0536582896083484,0.06362834177439114
20,0.15536369396622995,0.013955575577063837,0.08137510077062769
21,0.07200725013234896,9.66476200499012e-05,0.09108642733316788
22,0.01897425155207805,0.013641977624744188,0.09364891329790298
23,2.2105867441475328e-05,0.05344956472839726,0.08635399946350453
24,0.016493579637648803,0.11433372863163259,0.0714911712490905
25,0.06722166282976895,0.1899071457190688,0.0540488584105734
26,0.14861225191290628,0.2751749206361995,0.033931824282338104
27,0.25489879342795413,0.3612005944459922,0.016804864570221952
28,0.37855084644145304,0.4397252217914521,0.005414184481025912
29,0.5108076170819859,0.49926799308674297,0.0005406995461240924
30,0.6422986640390906,0.5401512882103323,0.0029575689195175383
31,0.7637077978096112,0.5595580818080379,0.012297186654499005
32,0.8664331361833532,0.550093244641646,0.02514480168621712
33,0.9431965507917917,0.5134908814753627,0.039840360515451936
34,0.9885593252055497,0.45644670627907086,0.05335152590522613
35,0.9993074900129661,0.38692153408904895,0.0611601205761868
36,0.9746795337463456,0.3037713807959414,0.06617346416554518
37,0.9164203562522167,0.21769684001181414,0.06207889567989587
38,0.8286576418892744,0.13933420878098693,0.054569275490202795
39,0.7176094115588463,0.07549679715907251,0.04274040259555628
40,0.5911434736151058,0.027246681143330707,0.02834895393928544
41,0.458219986721651,0.002857795354539401,0.016619618429009768
42,0.3282566292830333,0.0033381020649641048,0.006280518169114876
43,0.2104613534327505,0.027911616390560712,0.0015615891431690209
44,0.11317999820542303,0.07593933105339648,0.0015394369323278997
45,0.04330498374215177,0.13815962555111325,0.00628101714523063
46,0.005786980764175471,0.20911368613811504,0.015272373858521843
47,0.0032841537139506735,0.2925689536235161,0.024335644379107475


==> Raw_data/QKR-AA_raw_data-20240708T161724Z-001/QKR-AA_raw_data/output_QKR_AA_DL_Optimized_initdist_40_20240603-080201.csv <==
Site indices,after 1 call,after 3 calls,after 6 calls
-250,3.416113545181385e-29,4.848098897770092e-29,1.9630504631913583e-29
-249,1.2340051701755159e-29,1.6598567463568594e-29,4.410898993306164e-30
-248,5.396397026433778e-30,9.489849319022408e-30,1.5689512506544125e-31
-247,3.558328310048246e-29,2.577086986713444e-29,4.434089957225796e-30
-246,6.569734824136254e-30,1.6597929275930591e-29,1.5930052375023918e-29
-245,4.368862287670077e-30,9.932986039165869e-30,5.4280002086319405e-30
-244,6.990446727445843e-30,2.1500128338121714e-30,1.3811532335536408e-29
-243,4.5215085310532044e-30,9.216921900418966e-30,2.3608616534974715e-29
-242,2.012331849857792e-29,2.2327517434264373e-29,3.517031562333256e-30
-241,1.0347874793768314e-28,8.049081782237551e-29,3.461974651959475e-29
-240,1.844960073837342e-29,9.253552949252879e-30,9.92243783336262e-30
-239,2.2711522204133504e-29,1.0946636446975983e-29,4.0877894921578536e-29
-238,1.6393833000303897e-29,2.811190061523984e-29,4.474630778089644e-30
-237,3.8594962765294797e-29,3.5355263526761707e-29,5.789245410229008e-30
-236,8.126414022776816e-30,2.274610956199897e-30,2.252460813163683e-29
-235,4.123383476849394e-29,2.4211213089140686e-29,2.7708075254032396e-29
-234,5.703848517225564e-29,5.375372560591672e-29,1.0130723337823072e-31
-233,2.0006127163890673e-29,1.54948593302369e-29,4.242396467979271e-29
-232,3.80172615328484e-29,3.7763889055660857e-29,2.8067418260293545e-29
-231,2.337837297296198e-30,3.883645549894294e-30,4.925870088590492e-30
-230,1.388397935220572e-29,6.971763942594175e-30,2.932818955951114e-29
-229,1.031635975664771e-29,4.130286540314758e-30,3.2479686532854916e-29
-228,2.2976557008364062e-30,1.8778994391692048e-29,8.05848689414383e-30
-227,6.92444913123417e-30,1.2685187419667006e-31,2.7187808025612935e-29
-226,2.2370673718361257e-30,1.8610766632734145e-30,7.85206657118174e-30
-225,2.815573247504193e-29,1.6940831040297099e-29,1.4938052709813732e-29
-224,2.6871870690774087e-29,2.5670995059316683e-29,1.323350269590045e-29
-223,2.6002812994144426e-29,1.799506355679816e-29,8.422327415707325e-30
-222,1.239787479490583e-29,8.474664514926277e-30,4.173125358358441e-29
-221,6.699199564400728e-30,1.0484150842964167e-29,3.3930307340716507e-29
-220,3.946699712880015e-29,3.9113927590295636e-29,4.3200611621614414e-29
-219,4.4866779516516166e-30,2.2375168331214214e-30,6.050499132635372e-29
-218,3.022063631830588e-29,9.550377063043844e-30,5.356679991247601e-29
-217,1.8171818234227493e-30,9.270435692992973e-31,2.121028929282587e-29
-216,1.630650429071224e-29,1.3120137879601908e-29,1.2922470400040084e-29
-215,2.9354022615490894e-29,9.434329251465128e-30,5.896782431669798e-30
-214,1.3525900794234744e-29,4.867175795755548e-30,3.841001334325092e-30
-213,8.909349579093491e-31,8.426645605960016e-30,2.4506598586591153e-30
-212,9.867165011756581e-30,2.2417333149009008e-29,9.15970444153028e-30
-211,1.6002126485487718e-29,2.7210976412866376e-29,2.2492043809570688e-29
-210,4.778662070308827e-31,1.6358394736608024e-30,8.573698526210953e-30
-209,2.6051253328855715e-29,2.7976980947155293e-29,2.6688778202574504e-29
-208,4.014843516171437e-29,4.0562795659661545e-29,1.4198610397354395e-29
-207,3.5645595176602834e-29,4.229925489893e-29,1.2800447035146105e-29
-206,7.436416949538661e-30,1.162055780844718e-29,1.8126448958955626e-30
-205,2.166365828092633e-29,2.1628448275458188e-29,1.2331106852614014e-29
-204,1.2433652552390479e-29,1.7220650546848615e-29,2.011258584398162e-29
-203,1.3174517799923486e-31,5.867476948824361e-30,3.183001604930988e-29
-202,9.744777853183436e-30,1.2050596241893247e-29,1.7955793847142284e-29
-201,6.2603966039326306e-30,8.45592938016838e-30,1.33342954799502e-29
-200,2.871245589481294e-29,4.2326192398169064e-29,4.633482985639795e-30
-199,4.4898264640464674e-30,4.376347847451058e-30,3.517213933026782e-30
-198,6.275577841493494e-29,5.017566984294242e-29,2.475127034808868e-29
-197,5.508758152198142e-29,4.1422106950592875e-29,1.367364686168477e-29
-196,8.637754676641575e-30,1.0404604070544167e-29,2.8691330132329317e-30
-195,1.2607575416908907e-29,4.3266432325659445e-30,4.2677310098110485e-29
-194,8.418283986238881e-30,6.054437080128436e-30,3.185002341028495e-30
-193,1.1124039298602515e-29,1.7083561433409959e-29,7.1935488126656e-30
-192,2.3243574998664776e-29,1.9739544980773684e-29,2.214819897804527e-29
-191,4.3904181687942515e-30,8.335723903845524e-30,1.6099995643825255e-29
-190,3.571379947252333e-29,4.7251513246161776e-29,3.171309219475762e-30
-189,1.468733677114455e-29,8.916713761735909e-30,1.3231686701493832e-29
-188,3.276035568672321e-29,3.1931438605881534e-29,8.551075627512785e-30
-187,2.9716798221870414e-29,3.854662649342496e-29,3.5974349584338553e-31
-186,3.0859826553075033e-29,2.813786850796363e-29,6.155863779082489e-29
-185,2.4935274539134207e-29,1.8574319854394675e-29,5.0823084434590034e-30
-184,5.56016664732027e-29,2.9418797508029246e-29,1.0347955041626873e-28
-183,4.1339388600374805e-32,2.3585729911960807e-32,3.742392784817746e-30
-182,8.093114918557783e-30,7.765282403286961e-30,1.3646916676130646e-28
-181,3.326485695519442e-29,3.506717114957786e-29,3.986047532445733e-30
-180,1.716991014511628e-29,2.664492579513117e-29,1.0998537413592126e-29
-179,2.0240433141809666e-29,2.279314096167099e-29,4.78882594904338e-29
-178,2.946826172550341e-29,3.610923161015525e-29,1.3925902468996166e-29
-177,6.538166270063937e-29,5.214435652530479e-29,3.775148258036934e-29
-176,1.908512186148305e-30,7.130097930004455e-31,8.436679205419049e-30
-175,1.118741260220661e-30,2.456704999334364e-30,6.1035983023738815e-30
-174,3.6630623958825564e-30,4.613599047771871e-30,1.7562395889007588e-30
-173,1.0090538443321024e-29,7.5780948138260015e-31,1.3869143733909442e-29
-172,2.7340722277747643e-30,8.541544912538203e-30,1.1872043535938722e-29
-171,3.6355911450664013e-31,1.4141805593817536e-30,1.0135993945431275e-29
-170,2.442366338050943e-29,2.054155845702122e-29,1.4845423589665048e-29
-169,1.2214551226557388e-29,1.3810117363771156e-29,5.5133668142428366e-30
-168,8.768099471690284e-29,8.681732296420727e-29,3.932103392713465e-29
-167,1.638092402623701e-29,1.1167255495442408e-29,1.2728041228542187e-29
-166,1.294012671841755e-29,1.3759871563041868e-29,1.450792104413397e-29
-165,3.961311884735971e-30,4.761412478291726e-30,9.295911451966153e-32
-164,1.6887182195911805e-29,1.5555633328569894e-29,1.0615684393960362e-29
-163,1.3250404240524744e-28,1.4090390835661514e-28,3.9451610740558085e-29
-162,1.130355520359266e-28,1.1774980920274802e-28,4.040668903494671e-29
-161,5.163411885027905e-29,5.87883025059829e-29,3.60999075937859e-29
-160,1.199403634452286e-29,1.661859393764559e-29,1.4941155108931256e-31
-159,7.707837922907692e-30,7.303429920532498e-30,4.651602483877235e-29
-158,2.6519612202229336e-30,3.3830584946750115e-30,3.515891991353821e-29
-157,2.7839790159332754e-30,9.99160071315112e-30,3.0170553548081964e-30
-156,2.1960284495100544e-29,1.062625486215725e-29,1.826606996386448e-28
-155,3.0760916849629194e-29,9.572386078873162e-29,1.224843630983499e-28
-154,2.686380312831165e-29,2.1241703992494568e-29,5.862243826734245e-28
-153,3.0848009037267838e-30,2.9771629613572637e-28,1.0599088431672304e-27
-152,2.813231474678259e-29,2.525916205348669e-28,2.4156944490849824e-27
-151,4.2947045809298304e-29,9.999584473298855e-28,3.472897183154517e-27
-150,2.109297784056981e-31,1.1914602911122888e-27,6.332973893640233e-27
-149,6.076476245330736e-29,1.1858855328044606e-27,1.0283605373738072e-26
-148,7.47915562016563e-30,2.2207974167041677e-27,1.0357807229901133e-26
-147,6.64854604565991e-30,1.624200069257223e-27,1.0817116533236085e-26
-146,8.574528602970238e-30,1.1802361748156974e-27,5.2000429535686586e-27
-145,7.058829144555946e-30,1.4986518166499227e-28,7.103316033957467e-28
-144,2.7727001505758714e-31,1.6141927688178464e-28,1.0439746254576833e-27
-143,5.167371700481149e-30,1.648922807846715e-27,8.153067718673936e-27
-142,3.1089750967636843e-29,2.9650450104410527e-27,1.805585317955526e-26
-141,2.3158484589008826e-29,3.251478885266678e-27,1.7685223792963148e-26
-140,8.022083993656476e-30,1.5705579327775472e-27,8.053282809121347e-27
-139,5.737466578024636e-29,8.175331770412758e-29,9.40294792513716e-30
-138,2.0847046734861224e-29,1.7512258721841282e-27,1.1959615833204667e-26
-137,8.59180899293933e-30,6.199853924250413e-27,3.5172165084386597e-26
-136,2.1001820955096493e-29,8.649020163033615e-27,4.21419925958695e-26
-135,5.80772730947639e-29,4.136031389598865e-27,2.8672226637805495e-26
-134,2.8019041646272634e-29,1.1277905057042374e-27,5.0630660852047366e-27
-133,1.266645308497995e-29,1.7934428266798566e-29,4.877402403325322e-28
-132,4.2749004939270926e-29,1.143213567073795e-27,4.530263532847813e-27
-131,7.202719500800518e-31,6.130364182886608e-28,3.2942666930488414e-27
-130,1.9853088954120317e-29,1.6484939440024894e-28,4.494788470032496e-28
-129,1.374595422788033e-29,2.6957270066630526e-29,5.083248946746497e-29
-128,5.931315141856701e-29,1.1891932362572858e-28,3.1225445777738133e-29
-127,3.2678179215890975e-29,7.187594296028457e-28,3.972163835361691e-27
-126,5.910289017318597e-30,1.938368580847595e-27,1.2072005979674553e-26
-125,1.0642169868418092e-29,1.848977118717947e-27,8.872843686886254e-27
-124,8.205994179971067e-31,7.68074960348225e-29,4.116774812065059e-28
-123,5.1984660335367854e-30,1.2026099483288248e-27,6.256118766606215e-27
-122,5.704761997412071e-29,3.685470039743138e-27,2.0700806391819883e-26
-121,4.0462863311395316e-29,2.865851656446772e-27,1.6024995787714003e-26
-120,1.14989758517494e-29,4.643954232066214e-28,2.178124695654465e-27
-119,3.058116674296495e-30,1.8152789211305757e-27,1.0312889048622799e-26
-118,8.309964767163497e-30,3.701971713276237e-27,1.7671792741277743e-26
-117,2.1661135670049464e-29,3.7265401226935335e-27,1.7783288826967384e-26
-116,2.2478028671339137e-29,1.1321452402483998e-26,6.81583759657043e-26
-115,4.952237713852894e-29,1.4050358368862657e-26,7.19330814327742e-26
-114,2.3781996352694476e-29,2.258019996453482e-27,1.0151549685183054e-26
-113,1.2966878683505749e-30,2.3155043500066735e-27,1.2003389876480263e-26
-112,1.8618248375097224e-29,2.3781052546399404e-27,9.38084971114715e-27
-111,2.436385097255493e-29,1.9306794855363233e-27,9.650458728620323e-27
-110,4.799714128676767e-30,5.69388240919979e-27,3.060895449453461e-26
-109,6.800708539689555e-29,3.4270845215760205e-27,1.2369553652496644e-26
-108,5.596632947020962e-29,1.0147969553304281e-27,8.64448882534143e-27
-107,1.0676863740765412e-29,2.7757776950912564e-27,1.2876057459003885e-26
-106,1.52598734552016e-29,3.116055333500017e-27,1.4775211176677257e-26
-105,1.055947224290011e-29,1.5425366699825365e-27,9.433216187429928e-27
-104,3.6120256296165134e-29,1.251958229404763e-27,4.054855500958652e-27
-103,3.723736530533785e-29,3.775620163411248e-28,3.61636462557628e-27
-102,1.0510994703057934e-29,1.666022351348339e-27,9.332539751521963e-27
-101,1.7275916896366424e-28,1.6077636528815849e-27,9.968142399734333e-27
-100,2.1909282134782733e-27,5.284131768889957e-28,2.5640758200915988e-27
-99,2.7928774522087105e-26,1.274286598939601e-26,1.5242641690890515e-26
-98,2.9457342030613773e-25,1.5490801617811498e-25,3.5359366172526593e-26
-97,3.117808036455244e-24,1.9341161158661924e-24,2.740030333459891e-26
-96,3.1541490354083504e-23,2.041453544393121e-23,5.457332099446406e-25
-95,3.0836593993564037e-22,1.956933917382133e-22,3.9527524168247526e-24
-94,2.9100281708637642e-21,1.8290431501619705e-21,3.1712124196928756e-23
-93,2.648548234217626e-20,1.663865672733783e-20,2.8605600551823643e-22
-92,2.322728511652544e-19,1.459590249465129e-19,2.5198217236170748e-21
-91,1.9610813123456574e-18,1.232454337266484e-18,2.131435044708112e-20
-90,1.5925570227692612e-17,1.0008644862736698e-17,1.731244957345313e-19
-89,1.2427455721802553e-16,7.810231182646301e-17,1.3510517835295688e-18
-88,9.30914328638394e-16,5.850530380153742e-16,1.0122023845313944e-17
-87,6.686584044426807e-15,4.2023261258675866e-15,7.270439260351089e-17
-86,4.600040845433618e-14,2.8909893980164124e-14,5.001571900909116e-16
-85,3.0272118030742383e-13,1.9025125322436052e-13,3.2914404700883978e-15
-84,1.9031380238581155e-12,1.1960657226249212e-12,2.0692554797635808e-14
-83,1.1413616889304613e-11,7.173119901038269e-12,1.2409886921843275e-13
-82,6.519765788448018e-11,4.0974794956723665e-11,7.088860662091548e-13
-81,3.541365936886937e-10,2.2256434663242522e-10,3.850482553040868e-12
-80,1.8257876785243935e-09,1.1474534222955949e-09,1.9851563462596142e-11
-79,8.916763286247975e-09,5.603921346750512e-09,9.695086356973283e-11
-78,4.1161648982273254e-08,2.586887589806009e-08,4.475454977991068e-10
-77,1.7916663135269522e-07,1.126009153558401e-07,1.948056547172242e-09
-76,7.333831337272642e-07,4.6090955431831777e-07,7.973983868057933e-09
-75,2.814497584867967e-06,1.7688282806612845e-06,3.060168322966883e-08
-74,1.0092029218032542e-05,6.342541128245455e-06,1.0972938191943848e-07
-73,3.3678932988233205e-05,2.116621078217386e-05,3.6618686145364996e-07
-72,0.00010412654176696956,6.544044408360044e-05,1.13215497425086e-06
-71,0.0002966584985787408,0.00018644107024584714,3.2255310614900753e-06
-70,0.0007738346160924672,0.0004863321115322873,8.413807805320511e-06
-69,0.0018336054706003496,0.0011523666707382231,1.993656487341196e-05
-68,0.003907555372922089,0.0845370991232144,0.21856840030760763
-67,0.007392570725553789,0.004646011506648429,8.037850462872185e-05
-66,0.012196743646725117,0.007665291740906698,0.00013261368097133362
-65,0.017099297094336698,0.010746401218991125,0.00018591853657757827
-64,0.019544568063882276,0.01228318151947469,0.00021250566453569485
-63,0.01688672600741836,0.010612806593714422,0.00018360727750992516
-62,0.009266462791711958,0.005823697108176497,0.0001007531006584265
-61,0.001679129022311938,0.0010552828033012066,1.825696160539214e-05
-60,0.0009761939222690222,0.0006135089353857905,1.0614035444786121e-05
-59,0.0078056633853389006,0.004905627994895124,8.487000989315999e-05
-58,0.01307038613174155,0.008214350138692674,0.00014211268735623683
-57,0.008574536337755219,0.005388841847927212,9.322987014409423e-05
-56,0.0009038110598978667,0.0005680184525854284,9.827025559470794e-06
-55,0.003109475023952119,0.0019542128546798277,3.380893628415598e-05
-54,0.010883363158455932,0.0068398710465781744,0.00011833345781454908
-53,0.008279946862913291,0.005203701097751869,9.002683532129307e-05
-52,0.0005773497469009263,0.0003628471971462878,6.277452191783479e-06
-51,0.0050728223574456645,0.003188118439297995,5.5156168335071534e-05
-50,0.010855341129361509,0.00682226003217186,0.00011802877776872296
-49,0.0032880129129200285,0.002066418624137082,3.575015660638441e-05
-48,0.0020758670084301653,0.0013046208640475803,2.257064452455147e-05
-47,0.010370183866920485,0.006517353077939252,0.00011275372302484789
-46,0.004686091808314402,0.002945069755984869,5.095129504109596e-05
-45,0.0016606675879917783,0.0359273272157009,0.0928891400140175
-44,0.010283003082542956,0.006462562539897621,0.00011180581716213591
-43,0.0038498080493438317,0.0024194902098000804,4.185848544739042e-05
-42,0.0029674953790401154,0.0018649828576304984,3.2265209211926886e-05
-41,0.010399936761927818,0.0065360518902599085,0.00011307722256201526
-40,0.0015485115175795467,0.0009731935744684893,1.683677367681577e-05
-39,0.006661965764196176,0.004186847951388263,7.243472751518968e-05
-38,0.007966530029925162,0.1723500435779549,0.4456064107763983
-37,0.0012199416237357874,0.0007666971384730384,1.3264273967566888e-05
-36,0.010585638639554983,0.006652760014155358,0.00011509633604116795
-35,0.0022620507313600093,0.0014216318134435636,2.459499705064372e-05
-34,0.0071846087039318055,0.004515313542285736,7.811735936728034e-05
-33,0.0070396837628708174,0.004424232513956609,7.654160845922606e-05
-32,0.0028730233181443955,0.0018056099685221988,3.1238026213402686e-05
-31,0.010521290476719722,0.006612319101783858,0.00011439668644878945
-30,0.0011559989103901702,0.000726511039090823,1.2569032780033304e-05
-29,0.011102791464670029,0.006977775230850395,0.0001207192745730617
-28,0.0020453684234153714,0.0012854534076686467,2.223903719139658e-05
-27,0.009759069650889173,0.0061332859131017865,0.0001061091539541357
-26,0.004152252354492757,0.08983093913597645,0.23225548154230818
-25,0.007867398167433398,0.0049444264749524715,8.554124451766637e-05
-24,0.0063374802563650546,0.003982918430878361,6.890663682028942e-05
-23,0.0062422709757645025,0.003923082221039164,6.787143812365963e-05
-22,0.008094400455433125,0.005087090682216259,8.800941224423604e-05
-21,0.005140923833067921,0.0032309181974820686,5.5896627234399614e-05
-20,0.00934238015995821,0.0058714089231319,0.0001015785407906469
-19,0.0045354819445359625,0.0028504159222702136,4.931373267038022e-05
-18,0.010169520511020684,0.006391242108549093,0.0001105719352425551
-17,0.004318577503993412,0.002714097912741387,4.695535759002495e-05
-16,0.010686605022765937,0.006716214392302739,0.00011619413100750573
-15,0.004394368702555576,0.002761730433782206,4.7779425892025955e-05
-14,0.010977196497958511,0.006898842518238531,0.00011935369607532918
-13,0.004696464923128937,0.002951588951070572,5.106408063047386e-05
-12,0.011096835539192263,0.006974032108284903,0.0001206545165344233
-11,0.005174567920541133,0.003252062508892156,5.626243522471322e-05
-10,0.01108784347804176,0.006968380864470623,0.00012055674696823599
-9,0.0057748195880036384,0.0036293028840555185,6.278889715988673e-05
-8,0.010992118302493662,0.006908220429948825,0.00011951593900541427
-7,0.006426543532303428,0.004038892059024884,6.987501077511275e-05
-6,0.010855013492957762,0.006822054122399097,0.00011802521541696325
-5,0.007040883860723974,0.004424986739865745,7.655465697144935e-05
-4,0.010720885593983041,0.006737758714868659,0.00011656685940669794
-3,0.00752193092350396,0.004727310555473864,8.178502202541252e-05
-2,0.010625587709880775,0.006677866820355715,0.00011553069733137466
-1,0.007786708560365386,0.004893715449423731,8.466391643095903e-05
0,0.010591366800025469,0.006656359993178766,0.00011515861762369199
1,0.007786708560363862,0.004893715449418829,8.466391642993183e-05
2,0.010625587709881378,0.006677866820355554,0.00011553069733115135
3,0.007521930923504101,0.0047273105554755035,8.178502202596013e-05
4,0.010720885593982462,0.006737758714868713,0.00011656685940682046
5,0.007040883860723881,0.004424986739865895,7.655465697153909e-05
6,0.010855013492958296,0.006822054122398921,0.00011802521541677514
7,0.006426543532303829,0.004038892059026457,6.987501077549053e-05
8,0.010992118302493206,0.0069082204299507005,0.00011951593900623584
9,0.00577481958800361,0.0036293028840539594,6.278889715934463e-05
10,0.011087843478041573,0.0069683808644698305,0.00012055674696811786
11,0.005174567920540718,0.0032520625088914125,5.62624352245817e-05
12,0.011096835539191299,0.006974032108281921,0.0001206545165338343
13,0.0046964649231289925,0.0029515889510711027,5.106408063066542e-05
14,0.010977196497957614,0.00689884251824004,0.00011935369607583303
15,0.0043943687025557055,0.0027617304337813624,4.777942589176836e-05
16,0.010686605022766024,0.006716214392301122,0.00011619413100694419
17,0.004318577503992376,0.002714097912740466,4.695535759007842e-05
18,0.01016952051102076,0.006391242108547951,0.00011057193524207878
19,0.0045354819445357665,0.002850415922269988,4.931373267040409e-05
20,0.00934238015995825,0.005871408923132515,0.00010157854079083683
21,0.005140923833068845,0.0032309181974833983,5.5896627234607476e-05
22,0.008094400455433966,0.005087090682216473,8.800941224407644e-05
23,0.006242270975765058,0.003923082221037129,6.787143812281773e-05
24,0.006337480256364908,0.003982918430881978,6.890663682143741e-05
25,0.007867398167433134,0.004944426474965445,8.554124452164366e-05
26,0.004152252354492594,0.0026095674879257893,4.514692486722427e-05
27,0.009759069650888843,0.0061332859130769895,0.00010610915394670563
28,0.0020453684234150687,0.0012854534076666866,2.223903719086309e-05
29,0.011102791464671604,0.006977775230850155,0.00012071927457251747
30,0.0011559989103899805,0.0007265110390908578,1.2569032780089262e-05
31,0.010521290476718967,0.006612319101789813,0.00011439668645077434
32,0.002873023318144204,0.0018056099685181603,3.123802621219868e-05
33,0.007039683762871256,0.004424232513948696,7.65416084567789e-05
34,0.0071846087039321264,0.004515313542288176,7.811735936799077e-05
35,0.002262050731359981,0.0014216318134447478,2.4594997050966046e-05
36,0.010585638639555403,0.006652760014168342,0.0001150963360449783
37,0.0012199416237353915,0.0007666971384869171,1.3264273971902142e-05
38,0.007966530029924987,0.00500672791122207,8.661909296659931e-05
39,0.0066619657641957255,0.004186847951353811,7.243472750477397e-05
40,0.0015485115175794774,0.0009731935744665411,1.6836773676247077e-05
41,0.010399936761927443,0.006536051890256482,0.00011307722256108613
42,0.0029674953790405747,0.0018649828576358428,3.226520921345388e-05
43,0.003849808049344464,0.0024194902098025562,4.1858485447991767e-05
44,0.010283003082543367,0.006462562539918663,0.00011180581716840939
45,0.0016606675879918768,0.0010436803392220514,1.8056232720279053e-05
46,0.004686091808313936,0.002945069755979098,5.095129503944669e-05
47,0.010370183866920228,0.006517353077935675,0.00011275372302387015
48,0.002075867008430408,0.0013046208640454865,2.2570644523836932e-05
49,0.003288012912921018,0.002066418624137183,3.575015660615615e-05
50,0.0108553411293628,0.006822260032165844,0.00011802877776654277
51,0.00507282235744595,0.003188118439304334,5.5156168336880146e-05
52,0.0005773497469009494,0.0003628471971473427,6.277452192092861e-06
53,0.008279946862913178,0.005203701097749124,9.002683532060057e-05
54,0.01088336315845645,0.00683987104657862,0.00011833345781462389
55,0.0031094750239524533,0.0019542128546780426,3.380893628349879e-05
56,0.0009038110598979686,0.0005680184525842099,9.827025559037643e-06
57,0.008574536337754592,0.005388841847926131,9.322987014398505e-05
58,0.013070386131742292,0.008214350138694251,0.00014211268735663126
59,0.007805663385338268,0.004905627994892994,8.48700098926942e-05
60,0.0009761939222689635,0.0006135089353860586,1.0614035444854073e-05
61,0.0016791290223116678,0.0010552828033004616,1.8256961605220814e-05
62,0.009266462791711616,0.005823697108186813,0.00010075310066172669
63,0.01688672600741906,0.010612806593696848,0.00018360727750421028
64,0.019544568063883293,0.012283181519508773,0.00021250566454585583
65,0.01709929709433637,0.010746401218959572,0.00018591853656801976
66,0.012196743646724914,0.007665291740905475,0.0001326136809709862
67,0.007392570725554124,0.004646011506674006,8.037850463644612e-05
68,0.003907555372922176,0.002455782690425094,4.248636493612872e-05
69,0.001833605470600872,0.0011523666707255722,1.993656486941572e-05
70,0.0007738346160923504,0.0004863321115346153,8.413807806059432e-06
71,0.00029665849857859984,0.0001864410702471619,3.2255310619363413e-06
72,0.00010412654176695385,6.544044408371316e-05,1.132154974284405e-06
73,3.367893298823864e-05,2.116621078176978e-05,3.6618686133252244e-07
74,1.0092029218013796e-05,6.342541128561552e-06,1.0972938202106292e-07
75,2.8144975848589626e-06,1.7688282804703684e-06,3.0601683172099936e-08
76,7.333831337233599e-07,4.609095542745268e-07,7.973983856204819e-09
77,1.791666313540067e-07,1.126009154041748e-07,1.9480565613923646e-09
78,4.1161648983493424e-08,2.5868875918452024e-08,4.475455039655432e-10
79,8.916763287492245e-09,5.603921339513545e-09,9.695086096514645e-11
80,1.8257876788435673e-09,1.1474534207641794e-09,1.9851562888576428e-11
81,3.541365938150581e-10,2.225643489742992e-10,3.850483213798092e-12
82,6.519765788363198e-11,4.097479485692097e-11,7.08886040903241e-13
83,1.141361692124944e-11,7.173119825289169e-12,1.2409883624708666e-13
84,1.9031380089193972e-12,1.1960658100469262e-12,2.069258495977525e-14
85,3.0272118333792107e-13,1.902512884721835e-13,3.291450574908794e-15
86,4.600040839416439e-14,2.890989339452623e-14,5.001569838202998e-16
87,6.686584788588302e-15,4.202320353233345e-15,7.270245593855493e-17
88,9.309140608203105e-16,5.850517797671328e-16,1.0121697852667578e-17
89,1.2427441308554543e-16,7.810274604803873e-17,1.3512159902663603e-18
90,1.5925492083668333e-17,1.0008684810583694e-17,1.7315709239623235e-19
91,1.9610754423695346e-18,1.2324809248187637e-18,2.132279493296597e-20
92,2.3227505932624083e-19,1.459765902149054e-19,2.524987749785434e-21
93,2.6485389731704624e-20,1.6645299728842957e-20,2.8789081027440335e-22
94,2.909740060628e-21,1.8288529385466526e-21,3.1704085038153857e-23
95,3.0829598634512633e-22,1.9376270466961733e-22,3.359816268291002e-24
96,3.1527468345809744e-23,1.979557162787433e-23,3.368275099336918e-25
97,3.10993239775056e-24,1.9553123528425027e-24,3.5853389367678526e-26
98,2.9451099420370635e-25,1.8560744202334295e-25,3.858722546153342e-27
99,2.8392948597000885e-26,1.7961886175489353e-26,1.9822579610862102e-28
100,2.9924882565156266e-27,1.9925164138802747e-27,3.2894744283541466e-29
101,1.9360019901224068e-28,1.0434292218335695e-28,7.229590786566494e-30
102,1.2221817658763012e-29,3.816672593857184e-30,5.501061723938586e-30
103,1.5412625748746322e-29,7.676517615756791e-30,3.212959871633396e-30
104,8.090433021069948e-29,6.595962531674429e-29,5.272338128771905e-29
105,5.739827678034813e-30,1.2518080847220916e-29,3.5989853114243136e-30
106,7.578708763505176e-30,3.7143701315962224e-30,2.2104017501599863e-30
107,3.856371775884264e-29,3.192784874017367e-29,9.551024799380876e-30
108,6.460883153874402e-30,1.0141751261539283e-29,7.675734537098363e-30
109,3.235790841039455e-30,2.4929231792874367e-31,9.480171504844045e-29
110,2.206634697587665e-29,3.5808400036288296e-29,2.502796898669267e-29
111,1.2182402918818182e-29,3.5898308391742724e-29,1.45626062540231e-28
112,1.61154177745687e-29,2.7296658842619717e-29,1.8516557313942666e-29
113,3.7713226919077084e-29,2.8667464636116434e-29,3.5792530442496635e-29
114,2.146604791513378e-29,1.4792469682008284e-29,2.0097596052426575e-29
115,2.8774098724530515e-29,3.0900396430012587e-29,9.745847820467646e-30
116,1.134840545277864e-29,7.186509974430077e-30,7.75488324672356e-30
117,1.9696642378643286e-29,3.521464750709261e-29,6.66919636571246e-30
118,2.480192489730412e-29,3.762338918658857e-29,4.9637479607311067e-29
119,6.073687611119135e-30,4.1057716644030775e-30,3.5812598944468555e-30
120,5.717293463378365e-29,2.490667590180822e-29,1.031879195180978e-28
121,1.412757001633572e-29,2.5224410531957657e-30,4.2597208886790355e-29
122,5.540976679708705e-29,5.196105741238164e-29,4.140858371648876e-29
123,3.4095855935713724e-30,1.8392199233332927e-29,1.806796700023408e-30
124,1.147135881685854e-30,5.44373091312836e-31,4.329237608302762e-30
125,1.4434079957458332e-29,1.4977161602922898e-30,1.171132339628968e-28
126,2.635925314368112e-30,2.8962399930319677e-31,1.3856749502849474e-29
127,1.0403699612864549e-29,1.486636708735295e-29,5.901063471056047e-29
128,2.021983879008521e-29,1.252324332453614e-29,3.630162251654392e-29
129,2.769134262014029e-30,4.719298077449647e-30,4.1536953517434635e-29
130,2.1058468779444326e-30,2.1970503460548175e-30,3.8811253298443693e-29
131,3.217894728819174e-29,2.7413879151038653e-29,2.669797574352329e-29
132,2.1299869251479609e-29,2.9108406343903666e-29,3.3513157961839385e-29
133,6.491055213898852e-30,4.332290871664584e-30,1.2178397865670189e-29
134,3.4347234803869644e-29,4.7007602317861193e-29,9.048002718806317e-30
135,2.3388106266755514e-29,2.8355710239437255e-29,2.463221042934054e-29
136,3.482036057352613e-29,1.5900188178887013e-29,4.250755109905742e-29
137,3.875772818273667e-30,6.0117475921851036e-30,5.384373759336638e-29
138,2.2423751727261425e-29,5.172849290803756e-29,5.953852467403845e-29
139,3.98357180204682e-29,1.4161392456517215e-29,1.1738827180491565e-28
140,1.2546186365401417e-29,8.966534080529975e-30,1.0785601638528997e-28
141,5.9564047722782005e-30,4.1597800697350815e-30,2.911876944921475e-29
142,4.112379764670942e-30,4.999970910615258e-30,8.226537457384334e-30
143,2.855682439315978e-29,2.188486139727085e-29,2.962344785834798e-29
144,3.284617044775308e-29,2.960857011536216e-29,9.490424714690923e-30
145,9.262197831521148e-30,1.44240090499323e-29,1.2183729973524225e-29
146,1.283144786419237e-29,1.3038628948501625e-29,1.0994085386018152e-29
147,9.874499606471508e-30,2.093252502165344e-30,4.5571491536507116e-29
148,2.0605248292601305e-29,2.8469506791255055e-29,6.515343780682158e-29
149,3.286802822447922e-29,3.7321099752872777e-29,4.516542617343411e-30
150,6.524664255570579e-30,3.607429709354316e-29,5.444808337716592e-29
151,3.303770425051737e-30,1.3542571981317788e-29,7.692413902924421e-30
152,2.2865955472967012e-29,1.741313478455e-29,4.295816889525153e-29
153,4.217315311502542e-30,7.215687107790934e-30,4.6282947600104725e-29
154,8.512179844079273e-30,6.513769585113379e-30,2.985530916451118e-30
155,1.0914323141780377e-28,8.177998158354662e-29,2.978649161724011e-29
156,5.354000987798158e-29,3.7465335225442537e-29,1.6251709100975867e-29
157,4.133919410307952e-29,4.748480953100406e-29,2.3563736227516562e-29
158,1.4015377422518864e-28,1.673629599068587e-28,1.8614243216464683e-29
159,6.95544722362857e-30,4.776255198605745e-30,9.533508827126455e-29
160,1.0082526882144148e-28,1.0486549636670074e-28,8.147855709919123e-29
161,4.5367654035940206e-29,8.156865984903926e-29,5.475467103763578e-30
162,1.7014273414790766e-28,1.832757490325382e-28,2.7627571910594783e-29
163,1.9323470180068846e-30,4.720425012128836e-30,3.1143727749897877e-30
164,3.623837685619797e-30,5.295074594384247e-30,3.455639906805017e-29
165,1.9253199357732775e-29,4.6754526988747803e-29,8.886358550152189e-30
166,3.960515815717023e-30,4.534297953671189e-31,2.804738577126706e-29
167,2.28907466187038e-29,5.7484622482788904e-30,3.906462778711559e-29
168,1.1000512175509572e-28,8.016254935224947e-29,6.898242291522855e-29
169,1.929563491465175e-30,1.438588310142256e-29,6.961164922614108e-29
170,3.42260266830281e-30,6.763257528811987e-30,2.93399838473663e-29
171,2.9173085205900395e-29,3.710861358541645e-29,2.490927588290821e-29
172,1.344796394067406e-32,4.291465271073802e-31,2.9670952955875116e-30
173,5.033169439537638e-31,1.10889014736303e-30,3.422920919771056e-29
174,7.16781376690229e-30,3.2683826965926895e-31,2.1705221822340407e-29
175,1.7318848025614131e-28,1.6429361414718647e-28,1.5497870310998047e-29
176,3.717244373094098e-29,5.226325848418709e-29,7.457925609034379e-30
177,5.546202841193622e-29,3.247479736311904e-29,5.423144448130704e-29
178,4.471164683589076e-29,4.7433067032092583e-29,2.953060010404457e-31
179,6.339235943428092e-29,7.658450314604426e-29,9.809725893514186e-30
180,2.528851818084171e-30,7.208786109595676e-30,9.727019749822311e-29
181,6.083216204106012e-29,4.823532867870747e-29,7.195174900130584e-29
182,4.2646492524168016e-29,2.7087185243840614e-29,5.859461836552518e-29
183,3.190009558964914e-29,1.03432839963105e-30,1.1684205843412576e-28
184,1.2084159674384164e-29,1.2864110002552843e-30,6.911435942411552e-29
185,9.184654288966295e-29,8.45487164331514e-29,4.415067876031667e-30
186,7.576875926174685e-29,8.341771604814048e-29,1.6822025048773612e-29
187,8.918762108396676e-30,1.6437839346813997e-29,1.1753734694232131e-30
188,2.1116808026286964e-29,8.834700287301355e-29,8.602431853517514e-29
189,6.06506889645714e-29,3.0769456362787915e-29,1.8180497131639186e-28
190,4.8656895389754036e-29,1.0612620729886515e-28,1.3376917820499368e-29
191,6.305314275066471e-29,1.8953012694596824e-29,9.138181508014692e-29
192,4.737724630320242e-29,3.9846273830434204e-29,1.0751461122829185e-28
193,2.037863417078313e-29,2.356367186626212e-29,1.1788560283843872e-30
194,8.061052251459504e-30,1.8915376656867668e-29,7.835753129503568e-30
195,3.639150830691491e-30,9.11629499956061e-31,1.490819966234191e-28
196,2.8919198474178935e-29,1.6881934999984033e-29,1.540095318172407e-29
197,6.732564248714912e-29,6.194701027484517e-29,1.8407939680622694e-29
198,5.88200524350132e-29,4.586588639671191e-29,3.0545893871783416e-30
199,1.4938099283898627e-28,1.4585833420963535e-28,1.158872552251943e-28
200,1.2023789836722923e-29,6.611008264564812e-30,2.9318144437406486e-29
201,1.0930534008140909e-29,1.668828858628282e-29,4.2816147042516647e-29
202,3.6205380689362764e-29,6.805640129269656e-29,2.5273858443052245e-28
203,1.1285317622385748e-28,1.3207327510579444e-28,2.0060045397051023e-29
204,3.587279756648736e-29,4.653371907360403e-29,1.0238429308842472e-29
205,4.4701945616195294e-29,2.5271815797607957e-29,2.062641525332995e-28
206,5.409775211854293e-29,1.7288918345177987e-28,9.599666367367272e-29
207,5.731189489912995e-29,6.63130549495761e-29,8.935271173147043e-30
208,5.197045529061711e-29,4.186667655133021e-29,1.329733960970106e-29
209,9.075060103885689e-29,6.573414236652774e-29,8.535967076968824e-30
210,6.357050194442187e-29,2.878688829114655e-29,1.0021262154566218e-28
211,9.249241089771953e-30,9.425486630475898e-30,4.252540108088684e-29
212,5.0858993243164405e-30,2.3406533909088967e-30,3.615869188322598e-30
213,2.1701895478221434e-30,8.120242247644877e-30,2.8031062007876056e-29
214,2.3940206787566958e-29,5.394675483806398e-29,2.2687149213248352e-29
215,4.613844255893452e-30,7.342702892919883e-30,2.0269032319139846e-29
216,9.972936684046505e-32,2.3257366379606626e-30,1.900139701847166e-29
217,4.401116621399776e-29,2.4532530661336265e-29,1.8156919073223764e-28
218,1.7909850044231005e-29,1.532250928891482e-29,2.5820484382214278e-30
219,1.7955462943866225e-28,1.526220446329108e-28,1.7935233583267416e-28
220,5.337946469753532e-29,3.514475689179216e-29,2.1781378668151998e-29
221,2.6441434029229326e-29,2.073819887834386e-30,5.689595998413548e-29
222,1.8038864768523784e-29,7.139700719680476e-30,3.3001180173506086e-30
223,2.1580031398471348e-30,1.727507485383688e-30,1.501341378262661e-29
224,4.2212932431604425e-30,3.3562576466542296e-30,2.5979157345828484e-29
225,1.220527067147434e-29,1.288920913442171e-29,7.518422704841603e-30
226,2.9701606485528687e-29,2.832446986663689e-29,8.671759813348933e-29
227,2.4945315453921883e-29,2.1266151594864551e-29,4.091578142978687e-29
228,1.4312152948352863e-29,3.7231958536786644e-29,2.4966464356861268e-29
229,1.4427331974464745e-28,1.908335901139644e-28,1.4959619371782305e-29
230,7.305702891159799e-29,5.506982177643634e-29,2.0563699597129867e-29
231,9.902527834429075e-29,1.454792682322614e-28,8.605848153132626e-30
232,5.758038286642219e-30,9.469638092498295e-30,2.5210645293837975e-29
233,5.589718561414415e-31,5.239130737603614e-30,1.0810826809731844e-28
234,1.1519086526780618e-28,7.231628550919723e-29,3.2906274475204526e-29
235,6.210737957856133e-29,4.576806274425174e-29,2.9577684045295e-29
236,2.0270312301702668e-29,6.220166584452423e-29,8.445125863531963e-29
237,3.1335569225887747e-29,4.4304467282322564e-29,6.19273849740427e-29
238,3.478408013645351e-29,1.2069447080560094e-29,2.083841778047253e-28
239,1.3935216941028683e-29,3.0679352005405425e-29,7.765116537958718e-29
240,1.1658423243898891e-29,1.232426980553587e-29,1.665608380380016e-29
241,7.928411834595098e-30,1.4398645937297066e-30,1.4097442275387033e-29
242,1.6320829823633937e-30,1.0499501435612462e-30,9.295334845543042e-29
243,4.599593834562844e-29,5.195749903816744e-29,7.168880832497068e-29
244,3.905793850343113e-29,3.12396554196705e-29,6.991042688686496e-29
245,2.685400208343184e-29,6.506051841688225e-30,4.010660801422276e-29
246,6.055522165151622e-29,6.61502009747979e-29,5.1571900783309185e-30
247,8.897996850666932e-29,9.35613036551997e-29,1.270499550395665e-28
248,5.824232163961857e-30,2.20196657258497e-29,1.0473731807537746e-28
249,8.435105274399634e-30,1.348363491625188e-29,1.6700789852302322e-31
250,4.2221222069194307e-29,3.2677523365715665e-29,2.1953941880277732e-29


==> Raw_data/QKR-AA_raw_data-20240708T161724Z-001/QKR-AA_raw_data/output_QKR_AA_ErrDetuned_prob_dist_80_20240603-090753.csv <==
Number of iterations,Resonant Success Probabilities,10^-5 Success Probabilities
0,0.008917389220874561,0.00891738922087456
1,0.043638381012411104,0.028126787955005866
2,0.14289160293810507,0.0798762329114496
3,0.2926420628067343,0.14702059027870107
4,0.47171416053086046,0.20334460799367787
5,0.654786043132192,0.2224219660540511
6,0.8159702644110889,0.19876921734763855
7,0.9324744228403592,0.14991725517223928
8,0.9878241418498988,0.08294126974537366
9,0.9741926440413181,0.027850501291940694
10,0.8935075037702516,0.007376749225258826
11,0.7571780767400326,0.027828022642099336
12,0.5844821496731485,0.07772219679631998
13,0.399839947332222,0.14413417123920513
14,0.22936096840904946,0.19614813834019484
15,0.09715194809602579,0.21823669573155102
16,0.021908023253212044,0.19829830365924983
17,0.01426912956346969,0.14770113160768672
18,0.07531545174226932,0.08335003954526575
19,0.19641467903476595,0.028494923074875673
20,0.3604426649756113,0.00828847536840096
21,0.5442048829070676,0.027487068344354083
22,0.7217162691337642,0.07411935573326846
23,0.8678756645073338,0.13893721802973596
24,0.9620152666840112,0.19397386755522728
25,0.9908231795278319,0.2132446581942463
26,0.9502257939008348,0.1930541144466637
27,0.8459638200712023,0.14592540830330153
28,0.6927805173523289,0.08393735793132041
29,0.5123369100996253,0.02888134541002914
30,0.3301487908446821,0.007711051308608282
31,0.17197863642670383,0.026352630828816864
32,0.060192641504873946,0.07413986261104855
33,0.010598006443840163,0.13740869579102596
34,0.030207705757715,0.18765666869995717
35,0.11624881206537714,0.2110350476786263


==> Raw_data/QKR-AA_raw_data-20240708T161724Z-001/QKR-AA_raw_data/output_QKR_AA_MK_Optimized_initdist_40_20240603-081754.csv <==
Site indices,after 1 call,after 3 calls,after 6 calls
-250,1.4186087869140322e-06,8.002027655493391e-07,2.605000429340667e-09
-249,1.4239858226226783e-06,8.03235820809257e-07,2.6148743146968387e-09
-248,1.4310698166701114e-06,8.072317298310402e-07,2.6278826972747743e-09
-247,1.4420314929511447e-06,8.134149452489775e-07,2.648011689393312e-09
-246,1.4596252880488198e-06,8.2333917775853e-07,2.6803192928223866e-09
-245,1.4804601457945457e-06,8.350916150353783e-07,2.7185784758283034e-09
-244,1.5041671145884404e-06,8.484641403553824e-07,2.7621117411811953e-09
-243,1.5349288023808489e-06,8.65816061423922e-07,2.81859962053729e-09
-242,1.5715691310943388e-06,8.864839810416871e-07,2.885882491829967e-09
-241,1.6119348179035345e-06,9.092532846771872e-07,2.960006262234126e-09
-240,1.6591301835539433e-06,9.358750442844685e-07,3.046671417021809e-09
-239,1.7142527494936072e-06,9.66968345052045e-07,3.1478933406432905e-09
-238,1.7765743627832755e-06,1.0021224536425661e-06,3.2623349164491802e-09
-237,1.8473654739029277e-06,1.0420540002263034e-06,3.3923290922483653e-09
-236,1.9265256053762962e-06,1.0867063079985017e-06,3.5376913462893232e-09
-235,2.0164857361683504e-06,1.1374506330717516e-06,3.7028857144918446e-09
-234,2.1203642797109586e-06,1.1960459967919202e-06,3.893638550069254e-09
-233,2.2352027691069074e-06,1.260823599838018e-06,4.104517198749158e-09
-232,2.3628712331619044e-06,1.3328382799094684e-06,4.338955626024605e-09
-231,2.5089939492727882e-06,1.4152625555104066e-06,4.607281702042102e-09
-230,2.6728728287319622e-06,1.507702651685909e-06,4.908213528171789e-09
-229,2.8560296704290532e-06,1.6110169781259444e-06,5.244545609582268e-09
-228,3.059181619265668e-06,1.7256100588470267e-06,5.617594843995988e-09
-227,3.2827555558709235e-06,1.851722686893972e-06,6.028145107031694e-09
-226,3.533112559546189e-06,1.9929429926879027e-06,6.4878772852401255e-09
-225,3.807624873614248e-06,2.1477887224015546e-06,6.991966019699846e-09
-224,4.102722933682261e-06,2.3142463715353193e-06,7.533856488838445e-09
-223,4.41769652545366e-06,2.491915325411995e-06,8.112244526245536e-09
-222,4.746220932545912e-06,2.677227965113847e-06,8.715516013921702e-09
-221,5.086564015213311e-06,2.869207232773877e-06,9.340490201781385e-09
-220,5.4252087977576e-06,3.060228530552731e-06,9.962345794083933e-09
-219,5.742718760082673e-06,3.239328189547761e-06,1.0545391372132702e-08
-218,6.0209415025228525e-06,3.3962668819231143e-06,1.105629357485499e-08
-217,6.23259522277609e-06,3.515655605565587e-06,1.144495465165639e-08
-216,6.356780384476634e-06,3.5857054395708436e-06,1.1672996644477659e-08
-215,6.361304278180784e-06,3.588257258059997e-06,1.1681303907704115e-08
-214,6.215502084552383e-06,3.5060137813650605e-06,1.1413566414494697e-08
-213,5.897136498571987e-06,3.32643148587377e-06,1.0828949644812544e-08
-212,5.3945234885844776e-06,3.042919693103937e-06,9.90599812992886e-09
-211,4.727918129528838e-06,2.6669037986709283e-06,8.681906425781978e-09
-210,3.935849932210849e-06,2.2201173640780744e-06,7.2274265059014045e-09
-209,3.0929677698088044e-06,1.7446680057670403e-06,5.679636581393862e-09
-208,2.2956248547147504e-06,1.2949062308888597e-06,4.215470672389858e-09
-207,1.661840034333855e-06,9.374036052076336e-07,3.0516475438061985e-09
-206,1.3070743001334927e-06,7.372888702234136e-07,2.400188931014014e-09
-205,1.3143905422767617e-06,7.414157849149871e-07,2.4136237721753157e-09
-204,1.700510473605167e-06,9.59216661057314e-07,3.122658298187487e-09
-203,2.390090518426943e-06,1.34819201754941e-06,4.388938592540071e-09
-202,3.214026405383195e-06,1.8129542419035681e-06,5.901937362811271e-09
-201,3.936635196849606e-06,2.220560312418632e-06,7.228868540303196e-09
-200,4.3234434187919925e-06,2.438749436412183e-06,7.939167003485113e-09
-199,4.223936583850122e-06,2.3826200474899987e-06,7.756441946125904e-09
-198,3.6637338414674817e-06,2.066623285735495e-06,6.7277379720563044e-09
-197,2.8664738917027204e-06,1.6169083099751946e-06,5.263724367405588e-09
-196,2.2053232083892915e-06,1.2439692653268654e-06,4.0496491623456935e-09
-195,2.0354796013260855e-06,1.1481646110233257e-06,3.7377642849942326e-09
-194,2.507639693166418e-06,1.4144986525482613e-06,4.604794869441123e-09
-193,3.4331262633865196e-06,1.936543151279788e-06,6.304271797940971e-09
-192,4.337461601054272e-06,2.4466567529183362e-06,7.964908637691682e-09
-191,4.706274612325756e-06,2.6546952156399934e-06,8.642162371514703e-09
-190,4.327569764531495e-06,2.4410770086796853e-06,7.946744132424593e-09
-189,3.4969759148802208e-06,1.972559189531427e-06,6.421519267397376e-09
-188,2.886848107071955e-06,1.628400909782989e-06,5.3011377068263525e-09
-187,3.0835021880884214e-06,1.7393287008090763e-06,5.662254896040906e-09
-186,4.078795767849866e-06,2.300749638287111e-06,7.489918888354947e-09
-185,5.184225026265113e-06,2.9242954377148585e-06,9.519825703611323e-09
-184,5.538090388203104e-06,3.1239022948667548e-06,1.0169630923189326e-08
-183,4.921808677169422e-06,2.776272747986305e-06,9.037948878954776e-09
-182,4.070260437444859e-06,2.295935066024155e-06,7.474245368939006e-09
-181,4.061979512118255e-06,2.291263997265182e-06,7.459039038169925e-09
-180,5.178028972408285e-06,2.920800394149397e-06,9.508447853683187e-09
-179,6.462741642642209e-06,3.6454756120264775e-06,1.186757398098038e-08
-178,6.68264113085097e-06,3.769515573044703e-06,1.2271376823556475e-08
-177,5.806348243927988e-06,3.2752200363698796e-06,1.0662234567783487e-08
-176,5.2310238418046414e-06,2.9506935127917807e-06,9.605762702625942e-09
-175,6.107149970748306e-06,3.4448949859330853e-06,1.1214598659763198e-08
-174,7.726001173708644e-06,4.35804963511404e-06,1.4187305560623207e-08
-173,8.279988499330192e-06,4.670540431451624e-06,1.5204596095751622e-08
-172,7.390759830635629e-06,4.168948134925973e-06,1.3571699727283271e-08
-171,6.88854190667541e-06,3.885659200302325e-06,1.2649473745004629e-08
-170,8.198905560341615e-06,4.624803514830637e-06,1.505570295154251e-08
-169,9.981518692017216e-06,5.6303322917607555e-06,1.8329126851451943e-08
-168,1.0034289901577191e-05,5.6600992491045065e-06,1.842603101860927e-08
-167,8.997674817796642e-06,5.075369854661673e-06,1.6522488077100083e-08
-166,9.581770413652492e-06,5.4048439953948714e-06,1.759506658080509e-08
-165,1.1848439624278507e-05,6.683417050425072e-06,2.1757365847001238e-08
-164,1.278551116506371e-05,7.211996351075497e-06,2.347811616298699e-08
-163,1.178333683515037e-05,6.646694148717953e-06,2.1637817105680505e-08
-162,1.2136609865570527e-05,6.845966885725605e-06,2.2286534650799213e-08
-161,1.4808789729569487e-05,8.353278652831464e-06,2.719347569068003e-08
-160,1.6153315680505173e-05,9.111693088912119e-06,2.9662437435687753e-08
-159,1.5202131983121316e-05,8.575153466113424e-06,2.7915772542678227e-08
-158,1.61385411041222e-05,9.103359110838237e-06,2.9635306568286496e-08
-157,1.9514780971720256e-05,1.1007814026935598e-05,3.583511761257985e-08
-156,2.0580303310740574e-05,1.1608849302018617e-05,3.779174313488804e-08
-155,1.9882344539700532e-05,1.121514770822602e-05,3.6510077095640616e-08
-154,2.261302026146218e-05,1.2755455569971645e-05,4.1524434214389374e-08
-153,2.6442263789244553e-05,1.491543884726738e-05,4.855609906844254e-08
-152,2.653773542634728e-05,1.496929208215479e-05,4.873141388003518e-08
-151,2.772087973821225e-05,1.563667505397235e-05,5.0904029591724574e-08
-150,3.31083778153038e-05,1.867563188426076e-05,6.07971267600189e-08
-149,3.5701613078935e-05,2.0138412918046366e-05,6.555910149575757e-08
-148,3.629753034841935e-05,2.047455537947072e-05,6.665338799712402e-08
-147,4.2404058212433364e-05,2.3919099447564007e-05,7.786684459098086e-08
-146,4.8095466857504735e-05,2.7129484848714583e-05,8.831801470541864e-08
-145,4.955189033444139e-05,2.795101796284156e-05,9.099245446176587e-08
-144,5.6787409274663704e-05,3.203239848089884e-05,1.0427908441292438e-07
-143,6.60568844288625e-05,3.7261084304601977e-05,1.2130068120213837e-07
-142,6.977037437552925e-05,3.935577380204837e-05,1.281197864863647e-07
-141,7.9846989989813e-05,4.5039747958529646e-05,1.466235403826845e-07
-140,9.392150240807452e-05,5.297883861016493e-05,1.724686581922349e-07
-139,0.00010165737331662969,5.734245552424794e-05,1.8667408744334617e-07
-138,0.000117940930341404,6.652761459204668e-05,2.1657568795451663e-07
-137,0.00013939234547308098,7.862783691811023e-05,2.559670592159591e-07
-136,0.0001544729598290703,8.713444523958418e-05,2.8365968840694975e-07
-135,0.00018312831840998708,0.00010329823711812281,3.3627970709482723e-07
-134,0.00021662905800301177,0.00012219519074953728,3.9779733071352275e-07
-133,0.00024634476265676306,0.0001389570980945466,4.5236446998137446e-07
-132,0.00029820215835799253,0.00016820859564548382,5.475905387300972e-07
-131,0.00035225430350454943,0.00019869809805474724,6.46846840469575e-07
-130,0.0004123651764303677,0.00023260518167295596,7.572288222142157e-07
-129,0.0005046684141399173,0.0002846711964660517,9.267258505755732e-07
-128,0.0005959159316405285,0.0003361417051316559,1.0942842526320415e-06
-127,0.0007164579088672772,0.00040413650710590624,1.315636259590927e-06
-126,0.000873011366707395,0.0004924445107474599,1.603116379948227e-06
-125,0.0010343519790267605,0.0005834528319692611,1.899387183483374e-06
-124,0.001259068469221095,0.000710209946821985,2.312035516859619e-06
-123,0.001507930376334594,0.0008505869049700343,2.7690222360126566e-06
-122,0.0017922888519778034,0.0010109866153895143,3.2911915315994632e-06
-121,0.002154773539081329,0.001215455424392833,3.956824490278402e-06
-120,0.002520170909010805,0.0014215672070366314,4.627806027994807e-06
-119,0.002964591306698607,0.001672253960551982,5.443898059310723e-06
-118,0.0034323431712120897,0.0019361014279104017,6.302833811125642e-06
-117,0.0038959814696637694,0.0021976285325238393,7.154215798534019e-06
-116,0.004407579108006965,0.0024862083360624662,8.093665830931814e-06
-115,0.004823035831703763,0.0027205573844888064,8.856571679064264e-06
-114,0.005216269121568152,0.0029423707335474495,9.578668498005794e-06
-113,0.005481478391919142,0.11499268212511295,0.2562362799239139
-112,0.005572087293591222,0.0031430791233726814,1.0232059681856851e-05
-111,0.005541293279611755,0.0031257089678855157,1.017551244086708e-05
-110,0.00525350834815547,0.0029633764769749758,9.647051119884734e-06
-109,0.004855326659999041,0.0027387718565664125,8.915867531276176e-06
-108,0.004319526513407791,0.0024365400058489707,7.931974282285739e-06
-107,0.0037466710862493853,0.0021134061712720087,6.880036181720751e-06
-106,0.0033053469814585974,0.001864465961380582,6.0696298935096345e-06
-105,0.003011393818085774,0.0016986541206222845,5.529841811205393e-06
-104,0.003031650034226571,0.0017100801602195734,5.567038431418363e-06
-103,0.003335301367651244,0.0018813625031851517,6.124635325495033e-06
-102,0.003819888406070665,0.002154706283300622,7.014485615089546e-06
-101,0.0044111667065749125,0.002488232013330003,8.100253756561308e-06
-100,0.004796626873123077,0.0027056607323116618,8.808076737409415e-06
-99,0.004901004420080384,0.002764537571723706,8.999745897506198e-06
-98,0.004631621209460056,0.002612585044626605,8.5050757773791e-06
-97,0.004065121054253408,0.002293036064625792,7.464807902653045e-06
-96,0.003539365519757361,0.001996470135667511,6.4993596378559505e-06
-95,0.0032334145177429826,0.0018238906054922064,5.9375398483326316e-06
-94,0.0033912246665252018,0.0019129074779763383,6.2273276381914135e-06
-93,0.003920817811352515,0.0022116381097229674,7.1998229315970265e-06
-92,0.004460002153135839,0.002515778902747658,8.189930601705502e-06
-91,0.004741047909962189,0.0026743099889403685,8.706016729232495e-06
-90,0.004461936485861911,0.0025168700128639057,8.193482628840485e-06
-89,0.0038775849606822524,0.002187251508576263,7.120434169838998e-06
-88,0.0034138653175907734,0.001925678519422627,6.268902809450614e-06
-87,0.0034130969595167894,0.001925245107284221,6.267491869815987e-06
-86,0.003960776680204898,0.0022341779372170344,7.273199661385763e-06
-85,0.004505206491721785,0.09451205331291972,0.21059963557111636
-84,0.004577937863484148,0.002582303572891252,8.40649670167098e-06
-83,0.00410023486712474,0.0023128429137180967,7.529287623080993e-06
-82,0.003497372136592858,0.0019727826880246136,6.4222469203901155e-06
-81,0.003483741373950167,0.0019650939058487946,6.397216662576126e-06
-80,0.00402083791350561,0.002268057020363032,7.383490485193017e-06
-79,0.0045265845873715665,0.002553336436930556,8.312196353828316e-06
-78,0.004409702546145687,0.0024874061159852693,8.09756510941215e-06
-77,0.0037453644061690647,0.002112669104778271,6.877636715907119e-06
-76,0.003457539614570086,0.0019503141296967328,6.3491022035326435e-06
-75,0.003879941111840475,0.002188580556229911,7.124760785152044e-06
-74,0.00445634499880214,0.002513715990804892,8.183214945635224e-06
-73,0.004385385098197827,0.002473689234158349,8.052910822661061e-06
-72,0.003702735538867438,0.0020886231959729926,6.799357053861913e-06
-71,0.0035140495472847123,0.001982190010394718,6.452871754902435e-06
-70,0.004075907047515244,0.0022991201814769797,7.484614291994978e-06
-69,0.004490971775932948,0.002533248114871029,8.246800318859218e-06
-68,0.004088843882505697,0.0023064175359302722,7.508370284525509e-06
-67,0.00349914416323755,0.0019737822452229226,6.425500903952838e-06
-66,0.0038273148697891483,0.0021588953711255453,7.028122878803224e-06
-65,0.004444964472773466,0.002507296512461404,8.162316811335347e-06
-64,0.004196037320537856,0.002366882751102828,7.705210284517406e-06
-63,0.003582831830748038,0.0020209884261076613,6.579177103913751e-06
-62,0.0037655878798704143,0.002124076675158386,6.914773211188495e-06
-61,0.0044283185161761805,0.0024979069325863535,8.131749735161751e-06
-60,0.004167300799741743,0.002350673177603155,7.652441225553664e-06
-59,0.003529910163170968,0.001991136598632613,6.481996706718039e-06
-58,0.0039320728737227625,0.002217986817079323,7.220490674309303e-06
-57,0.004437653756210242,0.0025031727147824014,8.148892096208136e-06
-56,0.003937443046198016,0.002221016000960471,7.230351956076437e-06
-55,0.003568514137973249,0.07486174031650306,0.16681317013220465
-54,0.004201027973629427,0.002369697857322806,7.714374651571273e-06
-53,0.004335377836570543,0.002445481352291152,7.961082168870013e-06
-52,0.0035962979374509906,0.0020285843298707695,6.603905002659605e-06
-51,0.0038786927761644938,0.002187876400392909,7.122468458293724e-06
-50,0.004445650279695277,0.0025076833594804802,8.163576164125263e-06
-49,0.0038020991843756057,0.002144671815346032,6.981819154120171e-06
-48,0.0036903733374194126,0.0020816499783623964,6.776656263275496e-06
-47,0.004379943318130007,0.0024706196581651503,8.042918048363516e-06
-46,0.0039927260229744325,0.0022521997855991516,7.3318684420985656e-06
-45,0.0036092436282568873,0.002035886679667133,6.6276772574918475e-06
-44,0.004309269558350737,0.0024307543065972097,7.913139369644647e-06
-43,0.004088173759010406,0.002306039535538224,7.5071397326827986e-06
-42,0.003573499088117561,0.002015724052632579,6.562039329482156e-06
-41,0.00431758131859999,0.0024354427687065822,7.92840230752156e-06
-40,0.004061432231601243,0.0022909552893429284,7.45803409456991e-06
-39,0.003583046808631838,0.0020211096899107293,6.579571869375857e-06
-38,0.004392453115187003,0.0024776761308856797,8.065889868625044e-06
-37,0.003914589085976944,0.0022081246370014673,7.188385083749407e-06
-36,0.0036878941429058206,0.0020802515249490794,6.772103701702523e-06
-35,0.00444792310877112,0.0025089654071615394,8.167749775235328e-06
-34,0.003694332408894196,0.002083883194432157,6.783926331940335e-06
-33,0.003941548476626203,0.002223331774558353,7.23789078496116e-06
-32,0.0043482150472565605,0.0024527225110929584,7.984655220557332e-06
-31,0.0035360909020103718,0.001994623003312587,6.493346437015183e-06
-30,0.00429977718686479,0.0024253998903723956,7.895708465953466e-06
-29,0.003989977224598105,0.002250649255185907,7.326820806826094e-06
-28,0.003688188242264704,0.002080417419249911,6.772643758946321e-06
-27,0.004466761393703839,0.0025195916262078255,8.202342637725694e-06
-26,0.0035482804669019273,0.0020014988408448282,6.515730213321381e-06
-25,0.004240036072453596,0.002391701378550666,7.786005474312153e-06
-24,0.004050745661469979,0.002284927254656115,7.4384102772333065e-06
-23,0.00364751362356464,0.002057473854631912,6.697952695160655e-06
-22,0.004538527840655606,0.002560073336068561,8.33412782645791e-06
-21,0.0034234866694588684,0.0019311056903490531,6.28657056060902e-06
-20,0.004455950803719808,0.0025134936349341212,8.182491082380453e-06
-19,0.003806032913784412,0.0021468907365746665,6.989042686783058e-06
-18,0.0038806616554213002,0.0021889869973645225,7.126083923869916e-06
-17,0.004434443136780505,0.0025013616823277756,8.142996415905648e-06
-16,0.0033589677335927213,0.0018947121254773288,6.168094024282004e-06
-15,0.004758814738246442,0.002684331825302968,8.738642070650637e-06
-14,0.0033161595849051004,0.0018705650884049965,6.089485146442921e-06
-13,0.0045412515760755254,0.002561609729074956,8.339129438462767e-06
-12,0.0037177867213670805,0.002097113202507307,6.826995636629134e-06
-11,0.004046073046313284,0.0022822915459243002,7.429829923900379e-06
-10,0.0041914664713937925,0.002364304446110423,7.696816803835313e-06
-9,0.0036759283020247305,0.0020735018846933895,6.750130752579094e-06
-8,0.004421712207356815,0.002494180474214261,8.119618527510776e-06
-7,0.0035586015301808365,0.07465378960043591,0.16634979701258312
-6,0.0044473916743120205,0.0025086656378925567,8.166773898402874e-06
-5,0.0035340493988354465,0.00199347144095421,6.489597610656258e-06
-4,0.004496624477182987,0.0025364366663688394,8.257180410549488e-06
-3,0.0034387820518840496,0.0019397334441220526,6.314657569757181e-06
-2,0.004637604040814501,0.002615959814501146,8.516062088563912e-06
-1,0.0033215210519806685,0.0018735893617780452,6.0993304424568585e-06
0,0.004721221907260103,0.002663126622291914,8.669610113920773e-06
1,0.0033215210519803107,0.0018735893617752412,6.099330442753957e-06
2,0.004637604040814104,0.002615959814503114,8.516062088263926e-06
3,0.00343878205188465,0.0019397334441211955,6.314657569959805e-06
4,0.004496624477182833,0.0025364366663698104,8.257180410433899e-06
5,0.003534049398836072,0.00199347144095287,6.489597610868917e-06
6,0.00444739167431168,0.002508665637894316,8.166773898144132e-06
7,0.003558601530181682,0.0020073207019965793,6.534682847661035e-06
8,0.004421712207356563,0.0024941804742125676,8.119618527726556e-06
9,0.0036759283020247964,0.0020735018846943665,6.7501307524482335e-06
10,0.004191466471394028,0.002364304446110196,7.696816803884905e-06
11,0.004046073046313082,0.002282291545924844,7.429829923809609e-06
12,0.0037177867213677336,0.00209711320250609,6.826995636876697e-06
13,0.004541251576075098,0.0025616097290771735,8.339129438138775e-06
14,0.003316159584905737,0.0018705650884055214,6.089485146445131e-06
15,0.004758814738246982,0.002684331825303422,8.738642070648063e-06
16,0.0033589677335930743,0.0018947121254750962,6.1680940246130865e-06
17,0.004434443136779766,0.0025013616823307827,8.142996415453495e-06
18,0.003880661655422209,0.0021889869973636656,7.126083924082568e-06
19,0.0038060329137842783,0.00214689073657531,6.9890426866837305e-06
20,0.0044559508037196535,0.002513493634935234,8.182491082212136e-06
21,0.0034234866694592215,0.0019311056903452846,6.286570561127724e-06
22,0.004538527840655508,0.0025600733360739724,8.334127825738308e-06
23,0.0036475136235649998,0.0020574738546289334,6.697952695560813e-06
24,0.0040507456614703495,0.0022849272546574696,7.438410277123634e-06
25,0.004240036072453891,0.08894920045606154,0.19820402312431817
26,0.003548280466901536,0.002001498840851551,6.515730212420728e-06
27,0.004466761393704805,0.0025195916262062213,8.202342638020496e-06
28,0.00368818824226472,0.0020804174192453977,6.772643759530325e-06
29,0.003989977224597938,0.00225064925519381,7.326820805836872e-06
30,0.004299777186865011,0.0024253998903643673,7.895708466992234e-06
31,0.003536090902009729,0.0019946230033169106,6.49334643637543e-06
32,0.004348215047256569,0.0024527225110920685,7.984655220656174e-06
33,0.0039415484766263855,0.0022233317745578916,7.2378907850372564e-06
34,0.0036943324088937047,0.00208388319443173,6.7839263319398985e-06
35,0.004447923108771228,0.0025089654071667774,8.167749774624692e-06
36,0.0036878941429059806,0.002080251524940511,6.772103702759094e-06
37,0.0039145890859763315,0.0022081246370075497,7.188385082925791e-06
38,0.004392453115187358,0.002477676130882509,8.065889869060225e-06
39,0.0035830468086316997,0.0020211096899123053,6.579571869161732e-06
40,0.004061432231601035,0.0022909552893446605,7.458034094319145e-06
41,0.004317581318599092,0.002435442768699758,7.928402308294779e-06
42,0.003573499088117888,0.002015724052638312,6.562039328801923e-06
43,0.004088173759009461,0.002306039535535512,7.507139732904156e-06
44,0.004309269558351693,0.002430754306598255,7.91313936963636e-06
45,0.003609243628256385,0.002035886679665795,6.627677257589528e-06
46,0.003992726022974338,0.0022521997855998715,7.331868441998507e-06
47,0.004379943318129753,0.002470619658165718,8.042918048262192e-06
48,0.00369037333742016,0.0020816499783576454,6.7766562639543504e-06
49,0.003802099184375287,0.0021446718153493834,6.981819153653862e-06
50,0.00444565027969504,0.0025076833594814573,8.16357616398713e-06
51,0.0038786927761648,0.002187876400387083,7.122468459068818e-06
52,0.0035962979374507915,0.0020285843298743274,6.6039050021948385e-06
53,0.004335377836570902,0.002445481352292984,7.96108216867844e-06
54,0.004201027973629886,0.002369697857323566,7.714374651549843e-06
55,0.003568514137973598,0.0020129121633197513,6.552885433124765e-06
56,0.003937443046198222,0.002221016000956043,7.230351956645091e-06
57,0.004437653756210044,0.0025031727147791674,8.148892096554245e-06
58,0.003932072873722145,0.002217986817074741,7.220490674802294e-06
59,0.0035299101631706513,0.0019911365986381387,6.4819967060083836e-06
60,0.004167300799741847,0.002350673177598576,7.652441226166837e-06
61,0.004428318516176974,0.002497906932586586,8.13174973521135e-06
62,0.0037655878798703024,0.0021240766751582326,6.914773211164136e-06
63,0.0035828318307476043,0.002020988426107072,6.57917710392627e-06
64,0.0041960373205377315,0.002366882751111331,7.705210283443053e-06
65,0.004444964472774307,0.002507296512452533,8.162316812554875e-06
66,0.003827314869789094,0.002158895371125437,7.028122878794151e-06
67,0.003499144163237134,0.0019737822452328933,6.425500902643426e-06
68,0.004088843882505115,0.0023064175359248894,7.508370285158984e-06
69,0.004490971775931572,0.002533248114873189,8.246800318423666e-06
70,0.004075907047516422,0.0022991201814773626,7.484614292104662e-06
71,0.003514049547285298,0.001982190010392647,6.452871755213171e-06
72,0.0037027355388672724,0.0020886231959802936,6.7993570529239005e-06
73,0.004385385098198586,0.0024736892341474036,8.052910824135684e-06
74,0.004456344998801735,0.002513715990804688,8.183214945613438e-06
75,0.003879941111839705,0.0021885805562287643,7.124760785219724e-06
76,0.0034575396145696278,0.0019503141297030004,6.3491022026980204e-06
77,0.003745364406169552,0.0021126691047752416,6.877636716318566e-06
78,0.004409702546146418,0.002487406115983357,8.09756510972586e-06
79,0.004526584587372462,0.002553336436938673,8.312196352936185e-06
80,0.004020837913504987,0.002268057020344369,7.3834904874404855e-06
81,0.0034837413739485946,0.001965093905853551,6.397216661789704e-06
82,0.0034973721365936586,0.001972782688041396,6.422246918395024e-06
83,0.00410023486712501,0.0023128429137179796,7.529287623123605e-06
84,0.004577937863484576,0.0025823035728731823,8.406496703985807e-06
85,0.004505206491721777,0.002541277572353614,8.272939618723765e-06
86,0.003960776680204736,0.0022341779372391317,7.273199658644936e-06
87,0.003413096959516021,0.0019252451072846058,6.267491869634502e-06
88,0.003413865317590924,0.0019256785194141951,6.268902810526521e-06
89,0.003877584960682687,0.0021872515085787692,7.1204341695691005e-06
90,0.004461936485861741,0.002516870012864874,8.193482628684912e-06
91,0.004741047909961552,0.002674309988935617,8.706016729744225e-06
92,0.004460002153135494,0.0025157789027522317,8.189930601117351e-06
93,0.0039208178113519405,0.0022116381097276056,7.199822930961386e-06
94,0.0033912246665246974,0.001912907477980488,6.2273276376025715e-06
95,0.003233414517743424,0.00182389060549466,5.937539848080626e-06
96,0.0035393655197588246,0.0019964701356652197,6.499359638346976e-06
97,0.004065121054252736,0.0022930360646209996,7.4648079031878936e-06
98,0.0046316212094601765,0.0026125850446309974,8.505075776836207e-06
99,0.00490100442008114,0.0027645375717289763,8.999745896968466e-06
100,0.004796626873122279,0.002705660732312371,8.8080767372021e-06
101,0.004411166706574535,0.002488232013324564,8.100253757201441e-06
102,0.003819888406071014,0.002154706283295006,7.014485615820269e-06
103,0.0033353013676516267,0.001881362503192725,6.124635324579183e-06
104,0.0030316500342251976,0.001710080160221815,5.5670384309375326e-06
105,0.003011393818085925,0.0016986541206226438,5.529841811177714e-06
106,0.003305346981459298,0.0018644659613864449,6.069629892865607e-06
107,0.003746671086249216,0.0021134061712782966,6.880036180915328e-06
108,0.004319526513408023,0.0024365400058548826,7.931974281590515e-06
109,0.004855326659999533,0.002738771856557115,8.915867532492074e-06
110,0.005253508348155471,0.002963376476941199,9.647051124155295e-06
111,0.005541293279611254,0.003125708967875199,1.017551244208756e-05
112,0.005572087293590976,0.00314307912332622,1.0232059687666659e-05
113,0.005481478391918898,0.0030919688423416227,1.006567397987771e-05
114,0.005216269121567195,0.002942370733582704,9.578668493492782e-06
115,0.004823035831702325,0.0027205573845010744,8.856571677321575e-06
116,0.004407579108007657,0.002486208336096514,8.093665826755335e-06
117,0.00389598146966398,0.0021976285325332797,7.154215797371933e-06
118,0.0034323431712116703,0.0019361014279020198,6.302833812130436e-06
119,0.0029645913066986386,0.0016722539605545624,5.443898059010096e-06
120,0.00252017090901136,0.0014215672070361195,4.627806028134558e-06
121,0.0021547735390812024,0.0012154554243911406,3.9568244904789705e-06
122,0.0017922888519774495,0.0010109866153942908,3.291191530944715e-06
123,0.0015079303763347943,0.0008505869049737992,2.7690222355813877e-06
124,0.0012590684692204907,0.0007102099468190716,2.312035517147276e-06
125,0.0010343519790261436,0.0005834528319729003,1.8993871829526654e-06
126,0.0008730113667075025,0.0004924445107449448,1.6031163802739564e-06
127,0.0007164579088675387,0.00040413650710222407,1.3156362600963563e-06
128,0.000595915931640575,0.0003361417051287209,1.0942842530175033e-06
129,0.0005046684141400385,0.0002846711964668062,9.267258504954433e-07
130,0.0004123651764304278,0.0002326051816729471,7.572288222292788e-07
131,0.0003522543035043992,0.0001986980980568779,6.468468401744852e-07
132,0.00029820215835772257,0.00016820859564461158,5.475905388029535e-07
133,0.00024634476265718514,0.00013895709809469447,4.52364470020546e-07
134,0.0002166290580029642,0.00012219519074995673,3.9779733065966596e-07
135,0.0001831283184100331,0.00010329823711608511,3.3627970735446427e-07
136,0.00015447295982934134,8.713444524036957e-05,2.836596883431101e-07
137,0.00013939234547286528,7.862783691690903e-05,2.55967059337533e-07
138,0.00011794093034140262,6.652761459198982e-05,2.1657568795882303e-07
139,0.0001016573733165626,5.734245552300172e-05,1.8667408759247802e-07
140,9.392150240794184e-05,5.297883861019179e-05,1.7246865817106716e-07
141,7.984698998972069e-05,4.5039747956777704e-05,1.466235405880814e-07
142,6.977037437581078e-05,3.935577380130666e-05,1.2811978662079442e-07
143,6.605688442878764e-05,3.726108430470369e-05,1.2130068118046759e-07
144,5.678740927463497e-05,3.2032398480919994e-05,1.0427908440795251e-07
145,4.9551890334345055e-05,2.7951017962422067e-05,9.099245450595962e-08
146,4.809546685743173e-05,2.712948484848997e-05,8.831801472340283e-08
147,4.240405821245945e-05,2.391909944868306e-05,7.786684445509891e-08
148,3.629753034850972e-05,2.047455537850669e-05,6.665338812740164e-08
149,3.5701613078977995e-05,2.013841291873536e-05,6.555910141288115e-08
150,3.3108377815354234e-05,1.8675631883605105e-05,6.079712684815505e-08
151,2.7720879738167567e-05,1.5636675054499733e-05,5.0904029519144405e-08
152,2.6537735426330538e-05,1.496929208095318e-05,4.873141402833284e-08
153,2.644226378930564e-05,1.4915438849147006e-05,4.855609884248876e-08
154,2.261302026139471e-05,1.2755455568815183e-05,4.1524434351466674e-08
155,1.98823445396767e-05,1.1215147709072116e-05,3.6510076984929235e-08
156,2.058030331070942e-05,1.1608849301761817e-05,3.7791743161964054e-08
157,1.951478097174039e-05,1.1007814026715595e-05,3.5835117642659564e-08
158,1.613854110416335e-05,9.103359109858057e-06,2.9635306695440968e-08
159,1.5202131983090277e-05,8.57515346553334e-06,2.791577260939356e-08
160,1.6153315680436435e-05,9.111693089583657e-06,2.966243734341994e-08
161,1.480878972959652e-05,8.353278652731057e-06,2.7193475705895933e-08
162,1.2136609865609365e-05,6.845966885710689e-06,2.228653465729283e-08
163,1.1783336835129376e-05,6.646694148587488e-06,2.1637817117581325e-08
164,1.2785511164992172e-05,7.211996350100168e-06,2.3478116274676824e-08
165,1.184843962424575e-05,6.683417050855552e-06,2.175736578921079e-08
166,9.581770413670063e-06,5.404843995601037e-06,1.759506655649593e-08
167,8.997674817856852e-06,5.075369854835677e-06,1.652248806400052e-08
168,1.0034289901529122e-05,5.660099249190706e-06,1.8426031001232376e-08
169,9.981518692019274e-06,5.630332291486786e-06,1.832912688589513e-08
170,8.198905560343622e-06,4.624803514907463e-06,1.5055702941227296e-08
171,6.888541906685983e-06,3.885659200264984e-06,1.2649473751648688e-08
172,7.390759830603283e-06,4.168948134712529e-06,1.3571699750114341e-08
173,8.279988499344982e-06,4.670540431688942e-06,1.5204596067279142e-08
174,7.72600117374866e-06,4.3580496349579255e-06,1.4187305583257944e-08
175,6.107149970695916e-06,3.4448949853830158e-06,1.1214598719672639e-08
176,5.23102384176764e-06,2.950693512922161e-06,9.605762680817092e-09
177,5.806348243973722e-06,3.2752200363381417e-06,1.0662234577737377e-08
178,6.682641130839441e-06,3.7695155729299535e-06,1.2271376835957401e-08
179,6.462741642634515e-06,3.64547561194115e-06,1.186757399114371e-08
180,5.178028972441475e-06,2.920800394134167e-06,9.508447859430677e-09
181,4.061979512112172e-06,2.291263996980656e-06,7.459039071387975e-09
182,4.07026043743223e-06,2.295935065878534e-06,7.474245385618732e-09
183,4.921808677176599e-06,2.7762727479610427e-06,9.037948883340579e-09
184,5.538090388167755e-06,3.123902294624591e-06,1.0169630949910509e-08
185,5.184225026253632e-06,2.9242954376317057e-06,9.51982571302949e-09
186,4.07879576784364e-06,2.3007496384682416e-06,7.489918865572708e-09
187,3.0835021880522985e-06,1.7393287009618613e-06,5.662254872599688e-09
188,2.8868481070754373e-06,1.6284009096642013e-06,5.301137722114805e-09
189,3.496975914896589e-06,1.9725591890143763e-06,6.421519333595591e-09
190,4.327569764525902e-06,2.441077008488437e-06,7.946744155490433e-09
191,4.706274612308097e-06,2.654695216212102e-06,8.642162297621256e-09
192,4.337461601066691e-06,2.4466567532563676e-06,7.964908597106836e-09
193,3.4331262633848523e-06,1.936543151196449e-06,6.3042718088216715e-09
194,2.5076396931815677e-06,1.4144986525043968e-06,4.604794876060874e-09
195,2.0354796013282357e-06,1.1481646111709418e-06,3.737764266566427e-09
196,2.2053232083927702e-06,1.2439692652349096e-06,4.049649174589723e-09
197,2.8664738917081317e-06,1.6169083095648148e-06,5.26372441941974e-09
198,3.663733841453357e-06,2.066623285630376e-06,6.727737984468658e-09
199,4.223936583864127e-06,2.382620048004696e-06,7.756441883022514e-09
200,4.32344341876289e-06,2.438749437022946e-06,7.939166922137904e-09
201,3.936635196816861e-06,2.2205603127435183e-06,7.228868495625388e-09
202,3.214026405385457e-06,1.812954242143941e-06,5.9019373333249235e-09
203,2.3900905184027094e-06,1.3481920177038295e-06,4.3889385701900964e-09
204,1.7005104735997288e-06,9.592166610005932e-07,3.1226583046208058e-09
205,1.3143905422417261e-06,7.414157846868245e-07,2.4136237955445374e-09
206,1.3070743001168136e-06,7.3728887019603e-07,2.400188932825946e-09
207,1.661840034351574e-06,9.374036053351905e-07,3.0516475303592035e-09
208,2.2956248547110255e-06,1.2949062309301076e-06,4.215470667323053e-09
209,3.0929677697944565e-06,1.7446680057607996e-06,5.6796365798885446e-09
210,3.935849932249753e-06,2.2201173641016804e-06,7.227426507820424e-09
211,4.7279181295470114e-06,2.6669037987090215e-06,8.681906423450436e-09
212,5.394523488572354e-06,3.042919693086861e-06,9.90599812987034e-09
213,5.897136498555698e-06,3.3264314859992132e-06,1.0828949625679438e-08
214,6.215502084587733e-06,3.506013781494684e-06,1.141356640329964e-08
215,6.361304278170616e-06,3.5882572580724753e-06,1.1681303905219906e-08
216,6.356780384479199e-06,3.5857054395324625e-06,1.1672996648118986e-08
217,6.232595222754703e-06,3.5156556056359683e-06,1.1444954640118752e-08
218,6.020941502504527e-06,3.396266882087059e-06,1.1056293553045158e-08
219,5.742718760131471e-06,3.2393281897868772e-06,1.0545391347562545e-08
220,5.425208797743025e-06,3.0602285308238567e-06,9.962345757564885e-09
221,5.086564015214573e-06,2.869207233026747e-06,9.340490170640804e-09
222,4.746220932523134e-06,2.67722796535969e-06,8.715515981492958e-09
223,4.417696525477453e-06,2.4919153255890176e-06,8.112244506230275e-09
224,4.102722933654832e-06,2.314246371609566e-06,7.533856475976239e-09
225,3.807624873643151e-06,2.147788722452904e-06,6.991966016638093e-09
226,3.5331125595750253e-06,1.9929429926641205e-06,6.487877291248944e-09
227,3.2827555558638643e-06,1.851722686814927e-06,6.0281451156934346e-09
228,3.059181619223882e-06,1.7256100586786048e-06,5.617594859719742e-09
229,2.856029670444049e-06,1.6110169779910095e-06,5.244545628565417e-09
230,2.672872828711387e-06,1.5077026515279253e-06,4.90821354661318e-09
231,2.508993949246776e-06,1.415262555453158e-06,4.607281706115876e-09
232,2.36287123320699e-06,1.3328382799553907e-06,4.338955625014363e-09
233,2.2352027691187997e-06,1.2608235998264352e-06,4.104517200859538e-09
234,2.120364279689548e-06,1.1960459968174432e-06,3.893638543859214e-09
235,2.0164857361452137e-06,1.1374506331112632e-06,3.7028857063320776e-09
236,1.92652560538214e-06,1.0867063080405391e-06,3.5376913413560615e-09
237,1.8473654738957177e-06,1.0420540002373354e-06,3.3923290907972225e-09
238,1.7765743627811438e-06,1.0021224536477036e-06,3.2623349151800804e-09
239,1.7142527495150833e-06,9.669683451171223e-07,3.1478933344816692e-09
240,1.6591301835600212e-06,9.358750443212351e-07,3.046671413458347e-09
241,1.6119348179145618e-06,9.092532846852868e-07,2.960006262219333e-09
242,1.5715691310605943e-06,8.864839810207978e-07,2.88588248977405e-09
243,1.534928802388809e-06,8.658160614644059e-07,2.8185996162218366e-09
244,1.504167114606957e-06,8.484641404351089e-07,2.7621117335624127e-09
245,1.4804601458136535e-06,8.350916150740097e-07,2.718578472953329e-09
246,1.4596252880426682e-06,8.233391777177361e-07,2.6803192967556854e-09
247,1.4420314929423345e-06,8.134149452154868e-07,2.6480116924267127e-09
248,1.431069816656192e-06,8.072317298573795e-07,2.6278826931220067e-09
249,1.4239858226485016e-06,8.032358208516115e-07,2.614874312342815e-09
250,1.4186087869205162e-06,8.002027655633086e-07,2.6050004278531078e-09


==> Raw_data/QKR-AA_raw_data-20240708T161724Z-001/QKR-AA_raw_data/output_QKR_AA_NA_Successprobs_prob_dist20240603-120948.csv <==
Number of iterations,Noiseless Success Probabilities,2.5 *10^-4 Success Probabilities,5*10^-4 Success Probabilities,7.5*10^-4 Success Probabilities,10^-3 Success Probabilities
0,0.0036492982258270693,0.0036488051997165664,0.0036474289596100285,0.0035973506082980734,0.003625806270061937
1,0.018087071391300957,0.01810784202229444,0.018079451716968516,0.01798106342616863,0.01797912376668205
2,0.06056046342017739,0.060540077387151316,0.06040704465633956,0.05998910869900646,0.059772706493653946
3,0.12859855527279612,0.1284509292897733,0.1280254873057232,0.12682288610548437,0.1260709459757913
4,0.2182431837662759,0.21786304476187993,0.21684831267512375,0.2142594526864763,0.2125323660885073
5,0.32427921046295244,0.3235569600484149,0.32168678699386277,0.31712466827303076,0.31321771864511894
6,0.4405379159660658,0.4393043296932026,0.4363318102492309,0.4292057293653549,0.4225305748397663
7,0.560255869449122,0.558472431359739,0.5540775271085632,0.5443220855165377,0.5344720680336151
8,0.6764683959351552,0.6740577896150183,0.6677892957173852,0.6544257001641741,0.6410643937696742
9,0.782414751094018,0.779349155409038,0.7709812235671559,0.7541544174404555,0.7364630043087746
10,0.8719314322328579,0.8682770678203263,0.8574568472732342,0.8374606748584044,0.8159249764287443
11,0.9398107443401071,0.9356080859887398,0.9230808970502578,0.8989361280219418,0.8736060661520695
12,0.9821037613546969,0.9774102037789633,0.9633315694512659,0.9360085571732053,0.9057666240055514
13,0.9963500576785269,0.9911544228348138,0.9757056108361201,0.946898514311229,0.912817688816442
14,0.981720845142118,0.9762215337357014,0.9594088089154574,0.9293292981042693,0.8955487172397789
15,0.9390671883311965,0.9334126495586541,0.9162289012351384,0.8856929516503274,0.8526251397165613
16,0.8708704933141453,0.8654123393097441,0.849044604581811,0.8202041039276265,0.7857170488495389
17,0.7810981501229377,0.775875712836113,0.7611419623173405,0.7332737696105281,0.7001214616833836
18,0.6749727270863585,0.670155838610732,0.6573995984111594,0.6326919439402899,0.6037019851825616
19,0.5586681442952437,0.5544877604634096,0.5436882548096961,0.5230303820886208,0.4953566422267842
20,0.4389505015191356,0.43551888375612496,0.4269044202358907,0.40982450712546975,0.3884802644573343
21,0.32278445565940805,0.3202488294078759,0.31383481867955326,0.30149322900046044,0.28603482853249335
22,0.2169280470035344,0.21525708174968838,0.2111187728674022,0.20284944868652627,0.1926815657657958
23,0.12753954554417207,0.12658212979761943,0.12470020794331527,0.11953962740033558,0.11603685591067835
24,0.05981918935113252,0.05942449970493609,0.05922339256387369,0.05720178917297938,0.058389871567849715
25,0.017706657114927554,0.01768498234623089,0.018307126267324038,0.01847577931244636,0.02204557924580564
26,0.0036518746064955186,0.003661922721593382,0.004515239762210929,0.005576487167961964,0.009980548882554062
27,0.018472488546275805,0.018165294303656324,0.01844786320733028,0.019068721460427242,0.02145355592248805
28,0.06130629943914996,0.06030480697300632,0.05897466533837611,0.05791574797576985,0.05664436787321172
29,0.12966142062806799,0.12774159071842586,0.12375978322573943,0.1194227325203438,0.11222823963170774
30,0.21956124552862671,0.21632109295781907,0.20871011457012004,0.1995471738637938,0.18485871939659068
31,0.3257757894751825,0.32112306291546094,0.3090953545585197,0.29425709351165513,0.269624190415692
32,0.4421259477061493,0.43578961900547897,0.41848194115951187,0.3965439352497927,0.3611936150234924
33,0.5618429690691612,0.5538162077849286,0.5307997405925725,0.5013197988261714,0.4554742604783314
34,0.6779622328139817,0.6683690424204664,0.6393044408949947,0.6023306798449533,0.5455154662057791
35,0.7837284202351191,0.7725787581213562,0.7381026997862946,0.690673899641637,0.6270586397093333
36,0.8729885100228212,0.8603572816397679,0.8206936747578468,0.7645336552153181,0.6924795222259151
37,0.9405497345453382,0.9264619866830132,0.8831844990006703,0.8195604613594148,0.7423551257763056
38,0.9824816727074605,0.9676272492689849,0.921038718600356,0.8520701284463695,0.7737754209613493
39,0.9963449049237634,0.9810822703263401,0.9332169630559929,0.8620426995301139,0.7787318017639348
40,0.9813329280449061,0.9662993209656877,0.9189218681866462,0.8466578426295721,0.7657074815225916
41,0.938319074237712,0.9237516929936733,0.8771302581379545,0.8027013526895015,0.7340153151876689
42,0.8698057042806442,0.8561721671546288,0.812308170826659,0.740678895512302,0.6755590713720325
43,0.7797786309899499,0.7676298820958166,0.7274658671038152,0.6613506480906174,0.6050833347686765
44,0.6734752417946245,0.6630042555287241,0.6285165311723189,0.5693475904548372,0.5211383998419655
45,0.5570798100902213,0.5483787285625071,0.5201741199581165,0.46977580326732,0.43083744643419564
46,0.43736372084482383,0.4305092993801539,0.4086232864563226,0.3692260909036941,0.3403289020142335
47,0.32129154058207937,0.31640004305579456,0.3011407586535554,0.2706393394347132,0.25530671549647205
48,0.21561584889325408,0.21255783985553214,0.20299568221478392,0.18257612620959934,0.17857286992317742
49,0.12648440243610698,0.12493254545937008,0.12032687161782799,0.1093464060188074,0.11351812331702707
50,0.059082484927409376,0.058624155149512004,0.05786680147228899,0.05459305680714537,0.0641805028684971
51,0.017331249666351058,0.01746263271761522,0.0189224273353021,0.021523474553796954,0.03437512351375005


==> Raw_data/QKR-AA_raw_data-20240708T161724Z-001/QKR-AA_raw_data/output_QKR_AA_NA_errors_scaling20240603-121755.csv <==
Number of iterations,2.5 *10^-4 Success Probabilities,5*10^-4 Success Probabilities,7.5*10^-4 Success Probabilities,10^-3 Success Probabilities
0,0.0007888417768046885,0.0007477064868163449,0.009235132005154831,0.0023491955765132452
1,-0.03323300958957276,0.0030478697329763826,0.01884586046796915,0.01079476246189058
2,0.03261765284171547,0.061367505535131484,0.10157417265260883,0.07877569265234419
3,0.236201572836503,0.22922718682917287,0.31567451863320095,0.25276092970048236
4,0.6082224070335762,0.5579484364608644,0.7082188586310403,0.5710817677768598
5,1.1556006632600813,1.0369693876358665,1.2719186115416312,1.1061491817833502
6,1.9737380365810964,1.682442286733954,2.014610951237492,1.800734112629948
7,2.8535009430127545,2.4713369362235227,2.8326726991260918,2.5783801415506846
8,3.856970112219038,3.4716400871079856,3.9187014703966327,3.5404002165481008
9,4.90495309596799,4.573411010744843,5.0240593161888905,4.595174678524338
10,5.846983060050448,5.789833983849446,6.128134644347287,5.600645580411356
11,6.72425336218776,6.691938915939755,7.266598456562731,6.620467818803766
12,7.509692121173828,7.508876761372418,8.194702965598507,7.633713734914549
13,8.313015749940966,8.25777873696274,8.791385487519637,8.353236886208492
14,8.798898250266518,8.924814490664223,9.31405280672865,8.617212790233907
15,9.047262036067849,9.135314838423225,9.488753187710072,8.644204861463523
16,8.733046407041911,8.73035549293375,9.007358113158897,8.515344446460649
17,8.355899658919519,7.9824751222388635,8.502112091095032,8.097668843955407
18,7.707021561002314,7.029251470079645,7.516583670412184,7.127074190379689
19,6.688614130934489,5.9919557942190504,6.335602170066284,6.3311502068459475
20,5.490588420817044,4.8184325132979655,5.177954558873932,5.0470237061801315
21,4.057002002451426,3.5798547919419166,3.7851069615906874,3.6749627126914706
22,2.6735444061536384,2.323709654452888,2.5028619230236693,2.424648123773862
23,1.5318651944842276,1.1357350403427224,1.4222076700153765,1.1502689633493726
24,0.6315034339142933,0.23831871490353207,0.4653155872272256,0.1429317783282806
25,0.034679629914663446,-0.24018766095859345,-0.13673283511445466,-0.43389221308780845
26,-0.016076984156581514,-0.3453460622861641,-0.3421533442607015,-0.6328674276058543
27,0.49151078819116845,0.009850135578209906,-0.10599696251581106,-0.2981067376212246
28,1.6023879458298307,0.9326536403095415,0.6027647046009086,0.46619315659382415
29,3.0717278554273975,2.360654960931424,1.8202112191509665,1.7433180996360251
30,5.184244113292236,4.3404523834026705,3.5580571848591833,3.4702526132036033
31,7.4443624955544685,6.672173966665107,5.6033237268493075,5.615159905949047
32,10.138125921072572,9.457602618654981,8.103468881130066,8.093233268265692
33,12.84281805477221,12.417291390635476,10.759674709864855,10.63687085908298
34,15.349104629624577,15.463116767594798,13.445609416716172,13.244676660820264
35,17.839459382020628,18.250288179529804,16.543025883285722,15.666978052578584
36,20.20996541288529,20.917934105989744,19.280863076889432,18.050898779690606
37,22.540396579720046,22.946094217867152,21.509204121941927,19.81946087690326
38,23.767077501560863,24.577181642841772,23.184274535305054,20.870625174611114
39,24.42021535587724,25.251176747108193,23.87594762553768,21.76131031598286
40,24.053771326749462,24.96442394330396,23.94223740717049,21.562544652231452
41,23.30780999046187,24.475526439902982,24.109817164126312,20.430375905004304
42,21.81365940162454,22.99901338159409,22.955877114371937,19.424663290861165
43,19.437998230613296,20.925105554453882,21.053863626548008,17.469529622127343
44,16.753578025440596,17.98348424892224,18.511582460406633,15.233684195265894
45,13.921730444342728,14.76227605284195,15.52071232407135,12.62423636560257
46,10.967074343471861,11.496173755400484,12.113356433978614,9.703481883059034
47,7.8263960420557055,8.060312771409594,9.004835759531765,6.598482508560732
48,4.892814460355099,5.048066671388063,5.873728477094176,3.7042978970076663
49,2.4829711627790463,2.463012327311598,3.046754918631038,1.2966279119079909
50,0.733327644635795,0.4862733820481552,0.7981205547136007,-0.5098017941087718
51,-0.21021288202265898,-0.6364710675804172,-0.745284424434826,-1.7043873847398991


==> Raw_data/QKR-AA_raw_data-20240708T161724Z-001/QKR-AA_raw_data/output_QKR_NA_profile_0.25_20240603-093524.csv <==
Site indices,delta=0,delta=1/20,delta=1/5,delta=1
-100,(4.12910915869099e-17+8.540262974053575e-19j),(1.3725557170028954e-16+7.150143916032789e-19j),(3.48312425283554e-17-5.643521917724258e-19j),(8.62743361502876e-06-2.625802136488331e-20j)
-99,(2.753125912339488e-17+1.1653748995891635e-18j),(3.4493457341910027e-18-1.2856028248102713e-18j),(1.475502691766028e-17+1.859619352640408e-19j),(9.171337007309157e-06+5.505714157152952e-20j)
-98,(-2.3276172129654936e-17-9.283270255930411e-19j),(3.0030138864748623e-17+6.253521450620188e-19j),(2.0457623728900072e-17-1.5893037758863818e-19j),(1.0283008701701238e-05+2.244637310223896e-20j)
-97,(7.784434245482695e-18+2.2192244290112885e-19j),(2.966847288733267e-17-4.3323338117688933e-19j),(2.2316034392857907e-17+5.731468056896575e-20j),(1.2010666130724154e-05+4.468098796766434e-20j)
-96,(1.6791103114392045e-17+1.622869780519603e-19j),(2.2845122696479087e-17-3.3492115144287594e-19j),(3.243010868240723e-17+4.929412754135995e-19j),(1.442784373723889e-05-5.929230630780102e-21j)
-95,(-5.969883619510077e-17-8.914024902901708e-19j),(1.7616523676218993e-17-2.471865143823096e-19j),(7.436936859780716e-18-1.1168392931234756e-19j),(1.763481245744315e-05+9.08972231522271e-20j)
-94,(5.279890003662627e-17-2.4205087361843757e-19j),(1.0630785395678644e-16-6.911533872860395e-19j),(1.0493348860259203e-17+5.273438531404396e-19j),(2.1760420404919995e-05-1.0151160477250756e-20j)
-93,(1.3714041165738163e-17+8.01348897246749e-19j),(-1.6980176932074197e-17-4.988372824430117e-19j),(3.638777602999403e-18+3.479763630814293e-19j),(2.696430797079346e-05+7.657210930403377e-21j)
-92,(7.60269121873365e-17+3.874056335378513e-19j),(1.3812991330133294e-17+1.7736420641753698e-20j),(-5.0853224045303574e-17+5.589204891682921e-19j),(3.343943627915761e-05-3.057755852363522e-20j)
-91,(-8.558604448078496e-17-1.3891019871868485e-19j),(-5.156911140898459e-17+3.3198429854128067e-19j),(-1.1442167012152083e-17+3.779237518553212e-19j),(4.1414852300638906e-05-7.796177273312286e-20j)
-90,(2.4081055228557964e-17-9.710677950144965e-19j),(3.012801609462478e-17+1.5218282995508167e-18j),(-3.3181957051557655e-17+5.205475856981575e-19j),(5.115859700018207e-05+9.729701615397331e-20j)
-89,(1.009416931602133e-18+1.929549373614738e-18j),(1.7002272377818717e-17-1.200986749408664e-18j),(-3.6175474753822166e-17+4.373356520473901e-19j),(6.298064492752544e-05-3.3970033010868326e-20j)
-88,(6.32447337761269e-18+6.642462564740829e-19j),(4.050701524031135e-17-2.726454906901453e-19j),(-3.519467336933382e-17+1.1048980607464547e-19j),(7.72357450896052e-05+8.012547042040844e-20j)
-87,(-1.107174633131107e-16-1.7769364477348066e-18j),(-1.2277396828950957e-16+2.4757271184568455e-19j),(-6.46560154407297e-17+1.5143066188713717e-19j),(9.432601440644888e-05-2.579943372575362e-20j)
-86,(-4.642114343293086e-17+1.2564637670496167e-18j),(-3.3947822380817686e-17-5.935683479999277e-19j),(-1.9589737358020653e-17-3.0824106805822545e-19j),(0.00011470311738001291-9.248312225694733e-20j)
-85,(-3.2786415464751526e-17+5.882031386497626e-19j),(3.319055890562564e-17+1.2479810661651752e-18j),(-5.661847266600478e-17+8.759352134522208e-20j),(0.00013886984981112155+2.623568748834438e-20j)
-84,(6.6314458192038556e-18+1.5709993005294217e-18j),(-2.230758864596002e-17+2.9894878262757486e-19j),(-6.934366560704798e-19-3.594991802709293e-19j),(0.00016738093165319213+1.0185192012432637e-19j)
-83,(-5.728111466869638e-18-8.38456758612854e-19j),(2.159936827218706e-17+4.72611998931043e-20j),(1.028034585832336e-16-1.0999524897704135e-19j),(0.00020084280567943163+1.3088520999250751e-19j)
-82,(4.6709613159901074e-17-2.8404935898044113e-19j),(6.570473193303699e-17+1.2581250108281879e-18j),(4.0331349800372437e-16-6.059841636659949e-20j),(0.00023991223590786248+8.117417387841229e-21j)
-81,(4.5219486749591397e-17-7.661622874829541e-20j),(3.2661997048919925e-17-2.101956696951251e-18j),(1.7491824988963498e-15+3.206445526163278e-19j),(0.00028529350401774876-1.93411564697605e-20j)
-80,(-1.3563511346928253e-17+1.5400582099077722e-18j),(3.0052267672226234e-17+5.029184655024178e-20j),(7.656808672661248e-15+6.441137391115456e-20j),(0.00033773401455441-5.349352141338568e-20j)
-79,(1.697651518998489e-17-3.478645960397976e-19j),(-1.4932955145526583e-17+1.886872051249264e-18j),(3.271603230931536e-14-9.093908362071144e-20j),(0.00039801814163187494-5.217936083341193e-20j)
-78,(-3.447015531115348e-17-5.175672277470432e-19j),(-4.2084906284216634e-17-1.3044459304656087e-19j),(1.3635780322808772e-13+3.114776845109462e-19j),(0.0004669591819077121-4.758766186608447e-20j)
-77,(-3.939056413075489e-17-8.103683503759239e-19j),(-5.054434119391597e-17-1.832289908249022e-18j),(5.535320499793616e-13-1.2584966723423426e-19j),(0.0005453893212558263+8.483608306313894e-20j)
-76,(9.132880625827028e-17+5.341304821045292e-20j),(5.0599507262057624e-17+1.1428039637256343e-19j),(2.185576345359751e-12+1.584796450345468e-19j),(0.0006341475757738656+1.1022621101969513e-19j)
-75,(-4.6852332631135835e-17-2.0386622614265456e-19j),(1.9546875358332042e-17+1.2778409016588318e-18j),(8.388495381703318e-12-8.600024284007929e-20j),(0.0007340657309697387+7.975720164988449e-20j)
-74,(2.0270762842024148e-16-8.718472347198974e-19j),(7.237996214156232e-16+8.609770765757534e-19j),(3.1277223841591237e-11-6.094648109415183e-19j),(0.0008459523750166522-5.532220125906448e-20j)
-73,(1.6115334686966209e-15+7.421968519011539e-20j),(4.691048434313762e-15-3.656182251454424e-20j),(1.1320810446400031e-10-1.7280190737144882e-19j),(0.000970575201059121-2.4989126305226966e-20j)
-72,(1.0049359860179877e-14-4.1305966991356107e-19j),(2.787620862394344e-14+2.513545326311789e-20j),(3.9746521056778405e-10-4.647523060423194e-19j),(0.001108641837279125+1.7688399199560973e-19j)
-71,(6.146209916582553e-14+9.681305345708385e-19j),(1.6115377962816008e-13-1.293784924288065e-19j),(1.3525137622965988e-09-5.034547944339685e-19j),(0.0012607795487891286-1.128146142527384e-19j)
-70,(3.605363963398279e-13-1.4854592158288526e-19j),(8.952610043018393e-13+9.845176545897617e-19j),(4.4569017482052504e-09+5.2892823498784525e-20j),(0.001427514238891145+2.074948445389002e-19j)
-69,(2.0298058351038676e-12-3.2097089308895133e-19j),(4.782206624532945e-12-5.625043232319852e-19j),(1.4209497136658811e-08+1.6920806610384734e-20j),(0.0016092492549349142+5.871121192748252e-20j)
-68,(1.0971228894330747e-11-2.372569063761347e-19j),(2.4539007080674927e-11+1.0222153253323119e-19j),(4.378844525830935e-08+2.9912009002775055e-19j),(0.0018062445717906982+1.6865137355159915e-19j)
-67,(5.684948995914298e-11+1.5514599569044587e-19j),(1.2080614790902057e-10-3.462379520799961e-19j),(1.302954980892859e-07+1.110291449005427e-19j),(0.0020185969796765383-1.753192764693891e-19j)
-66,(2.8203890220358697e-10-2.1656250181128307e-19j),(5.698604371663207e-10+6.154356106292534e-19j),(3.739491227923926e-07+2.4445503206657116e-19j),(0.002246221938769744+1.97512015316304e-19j)
-65,(1.3377861847814168e-09+1.0155925037579061e-18j),(2.572061866653699e-09+4.03796487823886e-19j),(1.0339514611049984e-06+2.535672536944553e-19j),(0.002488837777166396-1.2763810441999494e-19j)
-64,(6.057483786950079e-09-6.932170579888397e-19j),(1.1090807640037317e-08-1.352076342054677e-19j),(2.7507252459467073e-06+6.396422240750052e-19j),(0.0027459528984423182-3.4439168495277775e-19j)
-63,(2.6139569663658135e-08-2.243578519039828e-19j),(4.5613117928912096e-08+2.1715807185232125e-19j),(7.031827166817197e-06+6.702942288537702e-19j),(0.003016856628354763+2.020636800344536e-20j)
-62,(1.0730218074235731e-07+6.20451633863775e-20j),(1.7859464389029356e-07+1.0246981079408898e-18j),(1.7247754075839426e-05+6.024521837346211e-20j),(0.0033006142661894545+9.225049063436386e-20j)
-61,(4.181625122401243e-07+8.385626177817573e-19j),(6.64395092699643e-07+6.454391058077769e-19j),(4.052841014716329e-05+4.9678482356464715e-19j),(0.0035960668152738894-1.7308340727365828e-20j)
-60,(1.5436020169749477e-06-1.4331797467542762e-18j),(2.3431323370608334e-06-3.9048218868423246e-19j),(9.107777143768768e-05-3.9482323253891075e-19j),(0.003901835750880301-1.9283896184326224e-19j)
-59,(5.383852619760668e-06-6.979551485375435e-19j),(7.814493592989994e-06-2.0837010502455788e-19j),(0.0001953851148923889+2.685094442796132e-19j),(0.004216333045194763-8.650323973834542e-20j)
-58,(1.76927703660095e-05-8.538092108323347e-19j),(2.457678559380272e-05-1.40438062654763e-18j),(0.00039932565382869444-2.834251650851694e-19j),(0.004537776512504991+9.822935210189714e-20j)
-57,(5.4607676090090685e-05+1.3078188705606397e-18j),(7.265943574158406e-05-5.624298769768554e-19j),(0.0007758398934462547+6.183340514956392e-20j),(0.004864210368774187-3.8168098696666824e-19j)
-56,(0.0001577138269265584+7.182839392716467e-19j),(0.00020119673012734671-7.928228386300251e-19j),(0.0014295281540651803-7.648707513706332e-19j),(0.005193530724725499-8.126884082210986e-20j)
-55,(0.0004244093575155193+9.893344823930228e-19j),(0.000519606853534668-1.2197274440461925e-19j),(0.0024915078812778285+3.049318610115481e-20j),(0.005523515557568032+7.017138572409844e-20j)
-54,(0.0010587691577919776+6.505213034913027e-19j),(0.0012453382212855152+7.792703114739563e-19j),(0.004095960422418442+5.285485590866834e-19j),(0.0058518585409846925+1.3711345833678987e-20j)
-53,(0.0024337247379608374-4.174178364069192e-18j),(0.0027533217783541853+1.7889335846010823e-18j),(0.006332145551647413+2.244637310223896e-19j),(0.0061762059633611475+3.07737657649328e-19j)
-52,(0.005116035599272888+2.6291902682773483e-18j),(0.005574325934827079-8.538092108323347e-19j),(0.009175754873321068+1.5720931501039814e-18j),(0.0064941958374386405+8.184455852844677e-20j)
-51,(0.009742101171623316+3.577867169202165e-18j),(0.010239346221397664-4.0115480381963664e-18j),(0.01242162874250363-2.7816561987831223e-18j),(0.006803498206776823-7.3603192649458445e-19j)
-50,(0.016595630406212487+8.673617379884035e-19j),(0.016859999953629894+4.553649124439119e-18j),(0.01565876963905401+1.2874900798265365e-19j),(0.007101855590608115-2.2641190680107448e-18j)
-49,(0.024857982186643986+9.107298248878237e-18j),(0.024480735158630466-4.553649124439119e-18j),(0.018332046398126772+1.0299920638612292e-18j),(0.007387122482418991+2.4775713707188285e-20j)
-48,(0.03191949249685953-3.0899761915836876e-18j),(0.03061457649416322+2.710505431213761e-18j),(0.01990569980598668-1.565316886525947e-18j),(0.007657302830748008+3.6930636500287495e-19j)
-47,(0.03372988316338408-8.673617379884035e-19j),(0.03179029857213411-3.3610267347050637e-18j),(0.02008122721785959+2.4530074152484538e-18j),(0.007910584483339334-3.536362554786704e-19j)
-46,(0.02719103662279785+9.432558900623889e-18j),(0.025748503562597776-3.7947076036992655e-18j),(0.018958971658734024+2.7647155398380363e-18j),(0.008145369666135344-1.0222628882175337e-19j)
-45,(0.013981665428040328-4.0115480381963664e-18j),(0.014429427668272404-3.0357660829594124e-18j),(0.017026124581626854-1.8973538018496328e-18j),(0.008360300693113991+1.9397054492123478e-19j)
-44,(0.002198054672394476-1.0842021724855044e-18j),(0.004698399254774684-3.0357660829594124e-18j),(0.01494089442145789-4.87890977618477e-19j),(0.008554280256527418+1.317136232980437e-19j)
-43,(0.0013060853104739254-2.439454888092385e-19j),(0.003781419235004138+3.2526065174565133e-18j),(0.01322513812408572-3.5101045334218206e-18j),(0.008726485823229557+2.947674656444965e-19j)
-42,(0.01182321751932843-2.1141942363467336e-18j),(0.011498754526557842-5.380353280959316e-18j),(0.012062418070341979+1.3552527156068805e-20j),(0.008876377854014074-2.761327408049019e-19j)
-41,(0.021206795601170482+4.7704895589362195e-18j),(0.01820761401220167-2.6020852139652106e-18j),(0.011328854448945321+5.149960319306146e-19j),(0.009003701761183864+2.964615315390051e-20j)
-40,(0.01661600004827919+3.3610267347050637e-18j),(0.014902190171676-4.065758146820642e-18j),(0.010798084145736055+1.3823577699190182e-18j),(0.009108483716653744-1.5008365034162134e-20j)
-39,(0.0035513586772810512-9.215718466126788e-19j),(0.00585324394354568+9.215718466126788e-19j),(0.010329333452399428-9.910285482875314e-19j),(0.00919102061076571+2.0582900618279498e-19j)
-38,(0.0013249648942993135-2.507217523872729e-18j),(0.004163506949626794+1.4365678785432934e-18j),(0.009902446793246856+1.4094628242311558e-18j),(0.009251864633265487-4.895850435129856e-19j)
-37,(0.013143731710590058+2.2768245622195593e-18j),(0.011597789527680171+4.0115480381963664e-18j),(0.009537765785140427+6.505213034913027e-19j),(0.009291803096172281-2.744386749103933e-19j)
-36,(0.01753824063346906+1.0299920638612292e-18j),(0.014324749360701631-4.0115480381963664e-18j),(0.009231100530932035+1.0842021724855044e-19j),(0.00931183423843954-9.486769009248164e-20j)
-35,(0.005641096122786149+1.734723475976807e-18j),(0.007071443510727788-1.0299920638612292e-18j),(0.008960843685965095+2.520770051028798e-18j),(0.009313139840733588-2.829090043829363e-19j)
-34,(0.0007731199418510915+2.574980159653073e-19j),(0.004011076842924266-9.215718466126788e-19j),(0.008716537989231722-2.710505431213761e-19j),(0.009297055533307747+2.1175823681357508e-20j)
-33,(0.012708942161559702-1.0842021724855044e-19j),(0.010724388897705302+3.0357660829594124e-18j),(0.008498509731113673+3.7947076036992655e-19j),(0.009265039700416413-1.052014920489841e-18j)
-32,(0.014463292469502079-2.7647155398380363e-18j),(0.011734118382169987-3.5236570605778894e-18j),(0.008304003632667428+5.421010862427522e-19j),(0.009218641872142979-6.572975670693371e-19j)
-31,(0.0016351824229903901+1.7889335846010823e-18j),(0.0046809314402509366+3.06287113727155e-18j),(0.008127486713205883+1.5327061180566565e-18j),(0.009159471451490936-1.8295911660692887e-19j)
-30,(0.004952011731720246+1.8431436932253575e-18j),(0.006256984667190637-3.835365185167472e-18j),(0.00796665595739996-2.0599841277224584e-18j),(0.009089167554847457+3.6591823321385775e-19j)
-29,(0.015490765643515212+7.589415207398531e-19j),(0.011707558807058472+1.3010426069826053e-18j),(0.007820544542370952+9.75781955236954e-19j),(0.00900937065218927-6.776263578034403e-21j)
-28,(0.005370982871173314-2.8189256484623115e-18j),(0.006595375723447394+6.505213034913027e-19j),(0.007686953935649087+7.047314121155779e-19j),(0.008921696584982992-2.710505431213761e-19j)
-27,(0.0018308849267786864-3.903127820947816e-18j),(0.004674559824129279-1.1926223897340549e-18j),(0.007564249220146194-2.168404344971009e-19j),(0.008827713420308601+2.1091120386632078e-19j)
-26,(0.014225101047115716+3.74049749507499e-18j),(0.010637706357614051+2.1412992906588713e-18j),(0.007451654322462942-2.358139725155972e-18j),(0.008728921474988379+2.981555974335137e-19j)
-25,(0.00650181528617012-1.6263032587282567e-18j),(0.007012236074280371-3.7947076036992655e-19j),(0.007348039203492546+1.3010426069826053e-18j),(0.008626736718874463+2.710505431213761e-20j)
-24,(0.0015238371492419752-3.943785402416022e-18j),(0.0045457664085774485+8.402566836762659e-19j),(0.007252444177191693+1.0842021724855044e-19j),(0.008522477646902801+2.710505431213761e-20j)
-23,(0.01390566761430989-1.3010426069826053e-18j),(0.010165721143797216-2.0599841277224584e-18j),(0.0071642952182697246-3.7947076036992655e-19j),(0.008417355599333858-2.710505431213761e-20j)
-22,(0.004748920338900132-5.082197683525802e-18j),(0.006098098567485497-1.1926223897340549e-18j),(0.007082886851369498-5.421010862427522e-20j),(0.008312468412280847+3.7947076036992655e-19j)
-21,(0.0033155807205379815-7.589415207398531e-19j),(0.005319004383882025-1.2468324983583301e-18j),(0.007007650620380671+5.421010862427522e-20j),(0.00820879719877099-2.710505431213761e-20j)
-20,(0.013698333532283731-9.75781955236954e-19j),(0.009833485790205182+1.6263032587282567e-19j),(0.00693816954434085+1.938011383317839e-18j),(0.008107205995987087-4.472333961502706e-19j)
-19,(0.0012662918100896524+1.6263032587282567e-18j),(0.004526339005695097+5.963111948670274e-19j),(0.0068739726047154165-3.5914196963582334e-19j),(0.008008443967914988+3.3542504711270293e-19j)
-18,(0.008123387112210797+2.3987973066241786e-18j),(0.007281262145427485+4.607859233063394e-19j),(0.006814712681075702-4.0657581468206416e-19j),(0.007913149824672604+1.3552527156068805e-20j)
-17,(0.01003114862849093+2.8189256484623115e-18j),(0.008140952598314398-1.2468324983583301e-18j),(0.006760073887921399+9.215718466126788e-19j),(0.007821858110060066+1.3552527156068805e-19j)
-16,(0.000500096912357301-1.904130065427667e-18j),(0.004156210010382157-7.860465750519907e-19j),(0.00670974802422516+1.3010426069826053e-18j),(0.007735007016913055-2.168404344971009e-19j)
-15,(0.013086590980838697+7.589415207398531e-19j),(0.009205970130897035+3.469446951953614e-18j),(0.006663506004963176-4.336808689942018e-19j),(0.0076529474153519-5.421010862427522e-20j)
-14,(0.0021099005800356003-1.6601845766184287e-18j),(0.004863477920097356-4.336808689942018e-19j),(0.006621108270705986+2.2768245622195593e-18j),(0.007575952822450916+5.421010862427522e-19j)
-13,(0.00788575380636672-1.4094628242311558e-18j),(0.007025194375273199+1.0842021724855044e-19j),(0.006582363958816652-0j),(0.00750423010535586+5.421010862427522e-19j)
-12,(0.00844208820605635+5.8140341499535175e-18j),(0.0073190885214409005+4.391018798566293e-18j),(0.006547099783219181+2.710505431213761e-19j),(0.0074379307990193435+6.505213034913027e-19j)
-11,(0.0020176610485883304+2.7647155398380363e-18j),(0.004737257911216709+1.6263032587282567e-19j),(0.006515154724481425-1.328147661294743e-18j),(0.0073771630467710176+8.131516293641283e-20j)
-10,(0.012442643148019166-5.597193715456417e-18j),(0.00876107694381792-2.8324781756183803e-18j),(0.006486401925705681-1.1926223897340549e-18j),(0.007322004362763947-4.336808689942018e-19j)
-9,(2.72198886978169e-07+3.8963515573697816e-20j),(0.004006128281029169-8.775261333554552e-19j),(0.006460712785367842-1.0028870095490916e-18j),(0.007272515724621231-1.4907779871675686e-18j)
-8,(0.012484371342161413-3.9302328752599536e-19j),(0.00867921433717843+6.742382260144231e-19j),(0.006437991206806264+1.4162390878091902e-18j),(0.0072287580522633-1.3637230450794235e-19j)
-7,(0.0012288602986117445-4.4994390158148434e-18j),(0.0044982967306814396-1.3552527156068805e-18j),(0.006418140535038782+9.0801931945661e-19j),(0.0071908131938451915-1.3145951341386741e-18j)
-6,(0.01039724613898041+2.066760391300493e-18j),(0.007835130940246082+1.599198204416119e-18j),(0.006401087730121966-8.131516293641283e-20j),(0.007158813824924519+1.3010426069826053e-18j)
-5,(0.003529002170464754-5.421010862427522e-19j),(0.00536118204190493+1.6263032587282567e-19j),(0.006386764520978005-8.944667923005412e-19j),(0.007132992137343699-1.0299920638612292e-18j)
-4,(0.008126105929958565+9.283481101907132e-19j),(0.006962884270113492-1.3823577699190182e-18j),(0.006375117911594133-8.673617379884035e-19j),(0.007113772131621688+1.8973538018496328e-19j)
-3,(0.005440070662874245+0j),(0.00606058185990986+9.75781955236954e-19j),(0.006366104012785043-2.4936649967166602e-18j),(0.0071019787892505045+5.421010862427522e-19j)
-2,(0.006615891398789261+5.21772295508649e-19j),(0.006395386710787727-3.2526065174565133e-19j),(0.0063596887374677705-1.6263032587282567e-19j),(0.007099438935258998+5.963111948670274e-19j)
-1,(0.006437095470331056+1.5178830414797062e-18j),(0.006420344831348464-1.2468324983583301e-18j),(0.006355849533599734-1.2468324983583301e-18j),(0.00711151485799805-2.710505431213761e-19j)
0,(0.006106615400373685+2.168404344971009e-19j),(0.00620584529600334+1.3010426069826053e-18j),(0.006354570818615539-2.710505431213761e-19j),(0.007174502234021598-1.0842021724855044e-19j)
1,(0.00643709547033096-5.421010862427522e-19j),(0.006420344831348311-5.421010862427522e-19j),(0.0063558495335996005-1.6263032587282567e-18j),(0.007111514857998053-7.589415207398531e-19j)
2,(0.006615891398789058-2.2010151134402994e-18j),(0.006395386710787706-1.4094628242311558e-18j),(0.006359688737467803-8.131516293641283e-19j),(0.007099438935259067-1.0842021724855044e-18j)
3,(0.005440070662874453+8.673617379884035e-19j),(0.006060581859909902-2.168404344971009e-18j),(0.006366104012785017-3.7947076036992655e-19j),(0.007101978789250524+7.589415207398531e-19j)
4,(0.008126105929958067+2.1734865426545347e-18j),(0.006962884270113103+7.589415207398531e-19j),(0.00637511791159392-3.7947076036992655e-19j),(0.007113772131621552-5.421010862427522e-20j)
5,(0.0035290021704648313+3.686287386450715e-18j),(0.005361182041904984-5.421010862427522e-19j),(0.0063867645209780815-5.692061405548898e-19j),(0.007132992137343614-2.439454888092385e-19j)
6,(0.010397246138981003+2.3818566476790926e-18j),(0.007835130940246505+1.0842021724855044e-18j),(0.006401087730122103-1.0842021724855044e-18j),(0.007158813824924424-9.215718466126788e-19j)
7,(0.0012288602986117365+2.710505431213761e-19j),(0.0044982967306814855-3.7947076036992655e-19j),(0.006418140535038758-5.963111948670274e-19j),(0.007190813193845029-6.505213034913027e-19j)
8,(0.01248437134216129-9.012430558785756e-19j),(0.008679214337178352-1.8566962203814263e-18j),(0.0064379912068061275-4.296151108473811e-18j),(0.007228758052263212+2.913793338554793e-19j)
9,(2.721988870001783e-07-2.286988957586611e-20j),(0.004006128281028954+1.472143262327974e-18j),(0.006460712785367514+5.149960319306146e-19j),(0.007272515724621154-7.860465750519907e-19j)
10,(0.01244264314801853-4.126744519022951e-18j),(0.008761076943817465+7.657177843178875e-19j),(0.006486401925705454+1.3688052427629493e-18j),(0.007322004362763921+3.1170812458958252e-19j)
11,(0.0020176610485882368+1.951563910473908e-18j),(0.004737257911216467+9.75781955236954e-19j),(0.006515154724481199+2.032879073410321e-18j),(0.007377163046770977+1.0842021724855044e-19j)
12,(0.00844208820605598-9.351243737687476e-19j),(0.0073190885214406585+1.0842021724855044e-19j),(0.006547099783219043+8.944667923005412e-19j),(0.007437930799019355-2.981555974335137e-19j)
13,(0.007885753806366493+4.336808689942018e-18j),(0.007025194375273086-3.198396408832238e-18j),(0.006582363958816626+1.0842021724855044e-18j),(0.007504230105355827+4.87890977618477e-19j)
14,(0.0021099005800357465-3.1204693776848424e-18j),(0.004863477920097512+9.215718466126788e-19j),(0.00662110827070613-8.131516293641283e-19j),(0.007575952822450926-3.7947076036992655e-19j)
15,(0.013086590980839403+9.75781955236954e-19j),(0.009205970130897535-2.4936649967166602e-18j),(0.006663506004963504+1.2468324983583301e-18j),(0.007652947415352067-4.87890977618477e-19j)
16,(0.0005000969123572481+2.371692252312041e-20j),(0.004156210010382098-2.3310346708438345e-18j),(0.006709748024225153-3.7947076036992655e-19j),(0.007735007016913044+1.6263032587282567e-19j)
17,(0.010031148628490865-1.0842021724855044e-19j),(0.008140952598314303+1.3010426069826053e-18j),(0.006760073887921347-4.87890977618477e-19j),(0.007821858110060061+2.981555974335137e-19j)
18,(0.00812338711221151-2.5614276324970042e-18j),(0.007281262145428086+1.1926223897340549e-18j),(0.006814712681075898+1.0842021724855044e-19j),(0.00791314982467264+3.2526065174565133e-19j)
19,(0.0012662918100896001+1.8431436932253575e-18j),(0.004526339005695227-2.168404344971009e-18j),(0.0068739726047157045+4.607859233063394e-19j),(0.008008443967915124-1.0842021724855044e-19j)
20,(0.01369833353228416-5.014435047745458e-19j),(0.009833485790205458+1.2739375526704677e-18j),(0.006938169544341172+3.2526065174565133e-19j),(0.00810720599598729-1.0655674476459098e-18j)
21,(0.003315580720538169-5.800481622797449e-18j),(0.005319004383882348-3.2526065174565133e-19j),(0.007007650620381108+9.486769009248164e-19j),(0.008208797198771257+5.014435047745458e-19j)
22,(0.004748920338900282+2.8053731213062427e-18j),(0.0060980985674856155+1.0028870095490916e-18j),(0.007082886851369662-1.2468324983583301e-18j),(0.008312468412280902-1.3552527156068805e-20j)
23,(0.013905667614309747-3.577867169202165e-18j),(0.010165721143797097+0j),(0.007164295218269733+1.463672932855431e-18j),(0.008417355599333853-3.2526065174565133e-19j)
24,(0.0015238371492418633-1.0164395367051604e-19j),(0.0045457664085774546+2.710505431213761e-18j),(0.007252444177191775+1.5178830414797062e-18j),(0.008522477646902817-3.2526065174565133e-19j)
25,(0.00650181528617042-2.4936649967166602e-18j),(0.007012236074280471-3.3068166260807885e-18j),(0.0073480392034925126+1.6263032587282567e-19j),(0.008626736718874558+0j)
26,(0.01422510104711552-2.927345865710862e-18j),(0.010637706357613939-1.5720931501039814e-18j),(0.007451654322462939-3.5236570605778894e-19j),(0.008728921474988329+1.3552527156068805e-19j)
27,(0.001830884926778375-1.3552527156068805e-18j),(0.004674559824128937-5.421010862427522e-20j),(0.007564249220145911+2.710505431213761e-19j),(0.008827713420308556-2.913793338554793e-19j)
28,(0.0053709828711735646+1.3010426069826053e-18j),(0.0065953757234476435+5.312590645178972e-18j),(0.00768695393564929+8.673617379884035e-19j),(0.008921696584983018-3.8116482626443515e-21j)
29,(0.015490765643515758+6.938893903907228e-18j),(0.011707558807058914-9.75781955236954e-19j),(0.007820544542371187+1.0842021724855044e-19j),(0.009009370652189269-2.947674656444965e-19j)
30,(0.004952011731720065-1.599198204416119e-18j),(0.006256984667190521-3.0899761915836876e-18j),(0.00796665595739977+3.2526065174565133e-19j),(0.009089167554847372-1.5585406229479126e-19j)
31,(0.0016351824229903084-8.131516293641283e-19j),(0.004680931440250866+8.673617379884035e-19j),(0.008127486713205845+1.870248747537495e-18j),(0.009159471451490904-4.2690460541616737e-19j)
32,(0.014463292469502226+1.1655173354219173e-18j),(0.011734118382170132-2.9815559743351372e-18j),(0.008304003632667574+0j),(0.00921864187214303+6.505213034913027e-19j)
33,(0.012708942161559617-4.662069341687669e-18j),(0.010724388897705184-4.0115480381963664e-18j),(0.00849850973111357-2.0057740190981832e-18j),(0.009265039700416434-8.470329472543003e-20j)
34,(0.0007731199418509593+2.710505431213761e-20j),(0.004011076842924098+9.75781955236954e-19j),(0.00871653798923153+3.7947076036992655e-19j),(0.009297055533307693-2.541098841762901e-20j)
35,(0.0056410961227861675-2.0599841277224584e-18j),(0.007071443510727676+2.3310346708438345e-18j),(0.008960843685964852+1.1926223897340549e-18j),(0.009313139840733472+2.4246318115154347e-20j)
36,(0.01753824063346884+3.0086610286472748e-18j),(0.0143247493607015-2.439454888092385e-19j),(0.009231100530931945-9.596883292391223e-19j),(0.009311834238439612+0j)
37,(0.013143731710589385-1.0842021724855044e-19j),(0.011597789527679545-2.4936649967166602e-18j),(0.00953776578514012-2.2768245622195593e-18j),(0.009291803096172285+3.083199928005653e-19j)
38,(0.0013249648942993864+4.0657581468206416e-19j),(0.004163506949626856-2.168404344971009e-19j),(0.00990244679324688-9.215718466126788e-19j),(0.009251864633265364+2.659683454378503e-19j)
39,(0.0035513586772812963+4.174178364069192e-18j),(0.005853243943545868+2.168404344971009e-18j),(0.010329333452399357+2.168404344971009e-19j),(0.009191020610765592-2.591920818598159e-19j)
40,(0.016616000048279428-3.0899761915836876e-18j),(0.0149021901716762+3.5236570605778894e-19j),(0.010798084145736143-7.995991022080595e-19j),(0.00910848371665374+6.183340514956392e-20j)
41,(0.02120679560117026+1.0842021724855044e-18j),(0.018207614012201546-7.26415455565288e-18j),(0.011328854448945326+7.047314121155779e-19j),(0.009003701761183909-2.8439131204063134e-19j)
42,(0.011823217519328133+8.402566836762659e-19j),(0.011498754526557594-1.463672932855431e-18j),(0.01206241807034189-5.421010862427522e-20j),(0.008876377854014085-2.1006417091906648e-19j)
43,(0.001306085310474074-8.673617379884035e-19j),(0.003781419235004124-3.3881317890172014e-19j),(0.013225138124085543-9.656175598699024e-20j),(0.008726485823229496+1.6178329292557136e-19j)
44,(0.0021980546723943907-4.933119884809045e-18j),(0.0046983992547746795-2.588532686809142e-18j),(0.014940894421458075-2.710505431213761e-20j),(0.008554280256527425-1.8211208365967457e-19j)
45,(0.013981665428041627-3.3610267347050637e-18j),(0.014429427668273476-5.637851296924623e-18j),(0.017026124581627156+2.9815559743351372e-18j),(0.008360300693113987+4.476569126238977e-19j)
46,(0.027191036622797652+1.0625181290357943e-17j),(0.025748503562597527+2.4123498337802474e-18j),(0.01895897165873383-3.2509124515620047e-18j),(0.008145369666135308-1.096907666694319e-19j)
47,(0.03372988316338403-3.903127820947816e-18j),(0.03179029857213409-2.927345865710862e-18j),(0.02008122721785966-2.303929616531697e-19j),(0.007910584483339356+3.0160990367153516e-19j)
48,(0.03191949249686018-8.131516293641283e-19j),(0.030614576494163718+1.4094628242311558e-18j),(0.019905699805986752-1.8973538018496328e-19j),(0.007657302830747999+1.9587636905255695e-19j)
49,(0.02485798218664341+0j),(0.024480735158629915+4.9873299934333204e-18j),(0.01833204639812651-1.043544591017298e-18j),(0.007387122482418946-3.663417496874849e-20j)
50,(0.016595630406212574-1.0245710529988017e-17j),(0.01685999995362999-7.047314121155779e-19j),(0.015658769639054083-6.667843360785852e-18j),(0.007101855590608132-6.603680615031339e-19j)
51,(0.009742101171622993+7.589415207398531e-19j),(0.010239346221397425+1.3010426069826053e-18j),(0.012421628742503537+4.2351647362715017e-19j),(0.006803498206776806-1.095848875510251e-19j)
52,(0.005116035599272423-6.776263578034403e-19j),(0.005574325934826668+7.860465750519907e-19j),(0.009175754873320986+2.0328790734103208e-19j),(0.006494195837438661-3.9414825315906747e-19j)
53,(0.0024337247379607597-5.963111948670274e-19j),(0.0027533217783541094-8.402566836762659e-19j),(0.006332145551647369+3.7269449679189215e-19j),(0.006176205963361119-1.231374147070939e-19j)
54,(0.0010587691577922625+3.2526065174565133e-19j),(0.001245338221285774+8.267041565201971e-19j),(0.0040959604224184275+1.0439681074909252e-18j),(0.005851858540984717-2.0011153378882846e-20j)
55,(0.0004244093575154043+6.640738306473715e-19j),(0.0005196068535345728-5.149960319306146e-19j),(0.002491507881277761+5.031375706690544e-19j),(0.005523515557567993+4.817499887508833e-20j)
56,(0.00015771382692649063+1.2536087619363645e-18j),(0.00020119673012731077+6.098637220230962e-19j),(0.0014295281540651831+1.5754812818929986e-19j),(0.005193530724725495-2.5813329067574803e-19j)
57,(5.460767609007655e-05-5.421010862427522e-20j),(7.265943574155553e-05-1.7957098481791167e-19j),(0.0007758398934462203-1.8041801776516597e-19j),(0.004864210368774212-9.707791668922333e-21j)
58,(1.7692770366041404e-05+6.2680438096818225e-19j),(2.4576785593831483e-05-2.541098841762901e-19j),(0.0003993256538287143-6.34427677493471e-19j),(0.004537776512504985-2.354222197774921e-19j)
59,(5.383852619804124e-06-9.605353621863766e-19j),(7.814493593028687e-06-1.4501204056993622e-18j),(0.00019538511489237498-8.522210240562329e-19j),(0.004216333045194778+3.702526596236356e-19j)
60,(1.5436020169775654e-06+1.461131834013668e-19j),(2.3431323370598314e-06-3.3288394827094003e-19j),(9.107777143770448e-05-5.075844936421395e-19j),(0.0039018357508802904-2.9176976310460435e-19j)
61,(4.181625121872101e-07-1.8490729238561376e-18j),(6.643950926809731e-07-1.5221182062159777e-18j),(4.052841014715344e-05-8.540805260732521e-20j),(0.0035960668152738634-3.470055756884453e-19j)
62,(1.0730218080191736e-07-2.013820832097099e-19j),(1.7859464391926383e-07+7.930345968668387e-19j),(1.724775407584022e-05+1.5934807320221525e-19j),(0.0033006142661895174+4.457841757170777e-20j)
63,(2.613956967649684e-08+4.222459242062687e-19j),(4.561311793895034e-08-3.9895251815677546e-19j),(7.031827166792254e-06+4.2646785405273937e-19j),(0.0030168566283546748+1.6796977672685546e-19j)
64,(6.057483752222757e-09+2.422514229147299e-18j),(1.1090807624020076e-08-1.6173035336636797e-19j),(2.7507252459323836e-06-2.1664191115008816e-19j),(0.00274595289844237-1.3598022089759222e-19j)
65,(1.3377861007243354e-09-1.4952513799202554e-18j),(2.572061810187972e-09+1.8512963853426802e-19j),(1.0339514610873763e-06-6.610827455523797e-20j),(0.002488837777166353+1.7178556089256258e-19j)
66,(2.8203893736396256e-10+3.155859473012311e-20j),(5.698604645298783e-10+4.683430453826238e-19j),(3.739491227957566e-07+2.2978084799988045e-19j),(0.002246221938769761-2.0120341219739845e-19j)
67,(5.684953422583552e-11+4.768530795245694e-20j),(1.2080619380864227e-10-1.1976020170216241e-18j),(1.3029549810715784e-07-3.7324374471862736e-19j),(0.0020185969796765184+7.444439397339425e-20j)
68,(1.0971200837268426e-11+9.221823059047429e-19j),(2.4538994852599938e-11+1.7028505526139138e-18j),(4.378844527205554e-08+3.747665842263375e-19j),(0.001806244571790724+8.37960843886125e-20j)
69,(2.0298172177019264e-12+3.61507706187725e-19j),(4.782214829897675e-12+6.060653086502527e-19j),(1.4209497160723183e-08+1.2894504978782872e-19j),(0.0016092492549348862+3.335647179150712e-20j)
70,(3.604714234402629e-13-2.4825013671696445e-19j),(8.952173937786486e-13+1.4724613132735006e-18j),(4.456901764603093e-09-7.897455199561747e-20j),(0.001427514238891164+3.414022542190111e-20j)
71,(6.152462059951685e-14+2.970041620208399e-19j),(1.6120093415367465e-13-8.532994607798489e-19j),(1.3525137630025328e-09-2.1322503483478474e-19j),(0.0012607795487891151+3.720947908477912e-20j)
72,(1.0054020582370695e-14+1.499407910799546e-18j),(2.7885482537115058e-14-2.35368246242523e-19j),(3.9746523040295186e-10-1.01222091558114e-19j),(0.001108641837279115-2.3464837938975167e-19j)
73,(1.585174697776798e-15-7.286098416532993e-19j),(4.6768673972724735e-15+9.645409326038763e-19j),(1.1320809949282918e-10-5.779978296954097e-19j),(0.0009705752010591252-5.78022955306516e-20j)
74,(2.494150354917326e-16-3.278767267551239e-19j),(7.411545551573271e-16-1.3283646540338703e-18j),(3.1277233843855184e-11-5.2417414366416744e-20j),(0.0008459523750166547+1.8933688592486585e-19j)
75,(8.032122882736642e-18+5.829655468746279e-19j),(7.901327226435332e-17-2.5744035566049868e-19j),(8.388518115122056e-12-7.434059573121591e-21j),(0.000734065730969726+2.4663889228128772e-20j)
76,(-1.1025739195033397e-17+1.8049252783598753e-19j),(-1.670505354317303e-17-8.664169797910072e-19j),(2.1855675673482624e-12+1.4495453923890157e-19j),(0.0006341475757738572-1.4624310245632592e-19j)
77,(2.1169802257852778e-18+2.926065253605517e-19j),(-2.3913280590584098e-17-2.0359364508921776e-20j),(5.535405701661034e-13+2.753720729553964e-19j),(0.0005453893212558321-7.640940029260518e-20j)
78,(2.3376603257491277e-17-6.419696968592794e-19j),(2.0061634971451396e-17+4.2738664249475195e-19j),(1.3638545678993042e-13-1.5636114662850614e-19j),(0.00046695918190770605+1.3495668828713442e-19j)
79,(3.1281508926649536e-17-1.4827185609769759e-18j),(-2.85574065011876e-17-2.565538371830904e-19j),(3.2706783668720316e-14-1.1954057359710738e-19j),(0.0003980181416318676+7.926162244226459e-20j)
80,(-3.61305397063528e-17+3.603363872771887e-19j),(2.1029940863137168e-17-7.728069620569128e-19j),(7.639870853033987e-15+2.4346918141042427e-19j),(0.00033773401455439574+6.1684170134832e-20j)
81,(2.117170394751361e-17-1.7295842620397592e-19j),(1.9112552420720626e-17-3.1401008625904777e-19j),(1.7458733304719931e-15+4.393536787342873e-19j),(0.000285293504017747+3.6601582921702907e-20j)
82,(2.8708193114046525e-17-3.4884062670453855e-19j),(3.475896759026421e-17+5.909588489739411e-19j),(4.316078803986133e-16+1.4910229648293502e-19j),(0.0002399122359078663-3.45548109298521e-20j)
83,(-3.676894043086813e-17+5.550468889324251e-19j),(4.430178143487569e-18+1.8605984745562829e-19j),(9.858153522474473e-17+2.0330014781801936e-19j),(0.00020084280567942236-3.012252840737436e-20j)
84,(3.304870881117769e-17-1.3106476172721582e-18j),(1.2609556599767813e-17+1.5107755870901624e-18j),(1.762269814486577e-18+5.500999137415712e-20j),(0.0001673809316531693+6.128179523443896e-20j)
85,(2.271301965616006e-18-9.952058361523197e-19j),(6.241486797870196e-17-8.362692878876295e-19j),(-6.72515726612035e-17-1.680613443938286e-19j),(0.00013886984981111987+7.217792394176035e-20j)
86,(-8.919407755739199e-17+2.902977512823441e-19j),(-6.878048181871558e-17-5.464551709696527e-19j),(-1.599567296029832e-17-1.984974781544276e-20j),(0.00011470311738001431+6.901600827881793e-20j)
87,(-9.288584380838509e-17+6.612018916974618e-19j),(-1.0278016834291455e-16-2.974481460413488e-19j),(-3.878499600196783e-17-8.822675663200417e-20j),(9.432601440643289e-05+6.456886558588264e-20j)
88,(-3.649632909290228e-18+8.470439103525728e-19j),(1.90643249352841e-17-2.255428102114306e-19j),(-3.4566834208831655e-17+1.0451165949860109e-19j),(7.723574508959919e-05+8.890252880384376e-20j)
89,(-8.392140561047962e-19+7.326283817034134e-19j),(2.041111810365062e-17+1.465850026700873e-18j),(-3.4356752543830244e-17+8.019743530441498e-20j),(6.298064492752763e-05+5.977620696614454e-20j)
90,(-2.5697890568491152e-17-1.6791813874586035e-19j),(-5.314323285251776e-18+7.601815455193719e-19j),(-3.141215783662181e-17+6.617213047635061e-20j),(5.115859700019155e-05+3.132874191740994e-20j)
91,(-1.2745007181516669e-17+3.057622099299733e-18j),(-8.335140055186688e-18-1.7640423484355743e-18j),(-2.994671923647108e-17-1.9721761423370346e-19j),(4.141485230063768e-05+7.022763400575205e-20j)
92,(5.368840836922709e-17-3.399271585526279e-19j),(-8.25496636173123e-18+4.688517244145268e-19j),(-6.048772772840838e-17-2.0254376627956082e-19j),(3.343943627914934e-05-3.9244756981965845e-20j)
93,(4.112360334759617e-17+1.0124542741990191e-18j),(-6.334139767549056e-18+2.66193706211062e-19j),(-2.14989492760174e-17-4.169661552612936e-20j),(2.696430797080206e-05-1.7901015636260072e-20j)
94,(-2.9895278240891324e-17+1.6501431780170566e-18j),(3.237766451612588e-17-3.70285880123667e-20j),(-9.781121313233901e-18-3.957788904444813e-19j),(2.1760420404917948e-05-7.367863152132328e-20j)
95,(-1.246140555713525e-17-1.3251900056320185e-18j),(2.4231297237021907e-17+4.418568120795906e-19j),(5.525355644980215e-18+1.3631592069516347e-20j),(1.7634812457437726e-05-1.648008478001648e-19j)
96,(3.14697505920038e-17+3.223218151800606e-19j),(4.2803676919868976e-17-1.6367914662668693e-19j),(3.419212435750863e-17-2.7854521631028715e-19j),(1.4427843737238282e-05+5.929230630780102e-20j)
97,(1.27674218768686e-18-5.198126536949613e-19j),(3.5596925549756716e-17-1.1424419265982173e-19j),(-1.43223901519343e-17+1.4617135105468647e-19j),(1.2010666130711961e-05+1.376428539288238e-20j)
98,(1.9289786837960355e-17+6.961229954976458e-19j),(4.0270912953747506e-17+4.4750869038427e-19j),(1.4404212975115497e-17-1.0350833197317488e-19j),(1.0283008701708245e-05-2.456395547037471e-20j)
99,(2.226060622351429e-17+5.27742818271552e-19j),(1.8944559881865896e-17-9.62123203642543e-19j),(3.0298569278400493e-17+2.795956596601019e-20j),(9.17133700732177e-06+7.580944877925988e-20j)
100,(-7.833494122130816e-17-2.1332109302142023e-18j),(4.776385687280757e-17+3.022156231724266e-19j),(2.979303777696946e-17+5.985571912905437e-20j),(8.62743361504141e-06+6.945670167485263e-20j)


==> Raw_data/QKR-AA_raw_data-20240708T161724Z-001/QKR-AA_raw_data/output_QKR_Optimizing_initdist_40_20240603-062940.csv <==
Site indices,Detuned,Resonant,Modified Kick potential
-200,(3.928151865449337e-29+0j),(1.6610172793094585e-29+0j),(1.887227897684591e-05+0j)
-199,(2.1915104224993955e-29+0j),(2.3624271550537825e-30+0j),(1.6574549390739124e-05+0j)
-198,(1.003567201821373e-29+0j),(1.836977061597888e-29+0j),(1.3150675153353735e-05+0j)
-197,(2.220353412187075e-29+0j),(2.4131602290482132e-29+0j),(1.007102423851753e-05+0j)
-196,(1.5627898454948642e-29+0j),(4.1864188523497155e-30+0j),(8.298683708972316e-06+0j)
-195,(2.6100384256212537e-29+0j),(7.322848043956846e-30+0j),(8.216101362951584e-06+0j)
-194,(1.3893272557812032e-29+0j),(7.233967455539442e-30+0j),(9.939103256961045e-06+0j)
-193,(4.629206075174011e-29+0j),(3.7185732694577034e-29+0j),(1.3230182050164278e-05+0j)
-192,(4.503984601650229e-29+0j),(3.235967027218429e-29+0j),(1.7089745390597487e-05+0j)
-191,(1.1063820421599226e-29+0j),(5.752146388633688e-30+0j),(1.9877947359339647e-05+0j)
-190,(1.6544648954901755e-29+0j),(1.5379489546738477e-29+0j),(2.0469553451576103e-05+0j)
-189,(6.003083743315483e-30+0j),(3.270071712997508e-29+0j),(1.9403557809807764e-05+0j)
-188,(3.1211113408846126e-29+0j),(1.2726432416071008e-29+0j),(1.862511375827242e-05+0j)
-187,(2.682485157134462e-29+0j),(2.035529794468992e-29+0j),(1.9613888686758846e-05+0j)
-186,(9.733118877034011e-30+0j),(9.163282506273571e-30+0j),(2.1758685138331595e-05+0j)
-185,(2.764448705972948e-29+0j),(7.812624450851072e-30+0j),(2.2824294982047757e-05+0j)
-184,(4.204669702536857e-29+0j),(4.6869805639107944e-29+0j),(2.1247306044088823e-05+0j)
-183,(1.040982614836171e-29+0j),(5.237480882205345e-29+0j),(1.790674271126164e-05+0j)
-182,(5.495478291076073e-30+0j),(6.599416212247519e-30+0j),(1.528026955619745e-05+0j)
-181,(4.5025294555035734e-30+0j),(5.122434737868705e-30+0j),(1.488922629029685e-05+0j)
-180,(2.990151084911802e-29+0j),(5.331084611920205e-31+0j),(1.571522756177076e-05+0j)
-179,(4.626600967515859e-29+0j),(2.521226163621144e-29+0j),(1.5476350847463226e-05+0j)
-178,(8.411003731689062e-29+0j),(4.5245876841385697e-29+0j),(1.3294763886163317e-05+0j)
-177,(9.851969099544648e-29+0j),(1.7938337952193193e-29+0j),(1.068756127428503e-05+0j)
-176,(6.462280730332166e-29+0j),(3.2429597512949984e-30+0j),(9.743733580046346e-06+0j)
-175,(1.7688219868952122e-28+0j),(2.6112078343643534e-29+0j),(1.0555870831482935e-05+0j)
-174,(1.5309478453919977e-28+0j),(3.4272663463369083e-29+0j),(1.115838982308683e-05+0j)
-173,(1.4273461055149184e-28+0j),(6.078026630397038e-29+0j),(1.0066354445870308e-05+0j)
-172,(5.078071090299781e-29+0j),(3.709448120752242e-29+0j),(8.246860635191269e-06+0j)
-171,(6.618062770567344e-30+0j),(1.8363963720905595e-29+0j),(7.834124447474364e-06+0j)
-170,(3.591207429531388e-29+0j),(1.2051463677378285e-29+0j),(9.07630358448814e-06+0j)
-169,(2.5073262107149768e-29+0j),(1.0896989634086838e-29+0j),(9.895282958829627e-06+0j)
-168,(3.175908748310464e-29+0j),(3.496006189402108e-29+0j),(8.953644748213722e-06+0j)
-167,(6.001679306746158e-29+0j),(3.0531010683882514e-29+0j),(7.827913331945336e-06+0j)
-166,(9.241543524148141e-29+0j),(5.748922560111729e-30+0j),(8.62485172239247e-06+0j)
-165,(1.2991406367163073e-29+0j),(1.7633187056660235e-29+0j),(1.0374527234417541e-05+0j)
-164,(5.0243210157940107e-29+0j),(5.03833759331508e-29+0j),(1.0477509811641878e-05+0j)
-163,(2.428719253081422e-29+0j),(8.393326436052412e-29+0j),(9.352206687567135e-06+0j)
-162,(2.756827919672837e-29+0j),(7.04824491054879e-29+0j),(9.942103597316858e-06+0j)
-161,(6.902817346235714e-30+0j),(2.826504164770512e-29+0j),(1.2218176169977261e-05+0j)
-160,(4.893727597665694e-31+0j),(1.5328240552975448e-28+0j),(1.290217068876309e-05+0j)
-159,(7.724912909197976e-30+0j),(1.7781380444863966e-28+0j),(1.1935968657331062e-05+0j)
-158,(9.206194651214049e-30+0j),(1.2982990874241965e-28+0j),(1.3029085643456414e-05+0j)
-157,(1.2518773745304743e-29+0j),(1.0387243361690944e-28+0j),(1.5940183738285396e-05+0j)
-156,(2.8497778389889585e-30+0j),(8.949297059543333e-29+0j),(1.6546014012969818e-05+0j)
-155,(9.19238082567694e-30+0j),(1.0592102126871087e-28+0j),(1.5982020785875778e-05+0j)
-154,(1.176721404779794e-29+0j),(4.1682302107929874e-29+0j),(1.8644209848854646e-05+0j)
-153,(2.4420140764833387e-31+0j),(1.0851539944348452e-29+0j),(2.1926900728334177e-05+0j)
-152,(9.995340243534414e-30+0j),(9.951455809012805e-30+0j),(2.1874037180430366e-05+0j)
-151,(2.7025637452841293e-30+0j),(3.9307203723276346e-30+0j),(2.3161145206251527e-05+0j)
-150,(1.7669915648750062e-29+0j),(7.592477765973319e-30+0j),(2.8134298839458623e-05+0j)
-149,(5.536200653875493e-30+0j),(6.815822582834183e-30+0j),(3.036081708803816e-05+0j)
-148,(1.3761352054095688e-29+0j),(1.3010125326384016e-29+0j),(3.102970229155974e-05+0j)
-147,(1.3234345191022865e-29+0j),(4.0104769881216745e-29+0j),(3.68483444211473e-05+0j)
-146,(5.502682368596109e-29+0j),(1.3261000038971852e-29+0j),(4.2068628358526125e-05+0j)
-145,(7.20372329730367e-30+0j),(8.861408880174495e-30+0j),(4.349590107256161e-05+0j)
-144,(3.4967009767992314e-29+0j),(3.461496877014704e-29+0j),(5.047974050149714e-05+0j)
-143,(5.435408217478197e-29+0j),(5.596681842883977e-29+0j),(5.9228283138610725e-05+0j)
-142,(2.172751582428546e-29+0j),(2.576249996238219e-29+0j),(6.281394568719755e-05+0j)
-141,(4.1222791510407994e-29+0j),(2.0251865365098814e-29+0j),(7.258229808654823e-05+0j)
-140,(1.5389417452437998e-29+0j),(8.536630734894703e-30+0j),(8.6089016565424e-05+0j)
-139,(6.541960331777102e-29+0j),(1.4291199150292393e-29+0j),(9.361868884996144e-05+0j)
-138,(1.58035881815159e-29+0j),(2.782839103502579e-29+0j),(0.00010946601125429991+0j)
-137,(2.3122110814011323e-29+0j),(2.291790491104679e-29+0j),(0.00013029125822841892+0j)
-136,(1.0034062696652477e-29+0j),(3.7519960494945034e-29+0j),(0.00014508373693155572+0j)
-135,(2.995511904490866e-30+0j),(9.942077341862489e-31+0j),(0.00017314057823508588+0j)
-134,(2.0655480164457223e-29+0j),(8.918768114438125e-30+0j),(0.00020599048341294663+0j)
-133,(5.962784811213644e-30+0j),(1.4253371598084874e-29+0j),(0.0002352966533636641+0j)
-132,(3.7101280535007223e-29+0j),(4.24304262946267e-29+0j),(0.00028641355356782137+0j)
-131,(1.6140238990185683e-29+0j),(1.9879950616341338e-30+0j),(0.000339914673618018+0j)
-130,(1.0909962624841383e-29+0j),(2.732742541185083e-29+0j),(0.000399524320339741+0j)
-129,(8.360919844286341e-30+0j),(4.620626411903717e-29+0j),(0.0004911266997699249+0j)
-128,(8.237698151580346e-30+0j),(1.7171982967773477e-29+0j),(0.0005820966984254935+0j)
-127,(8.336489198422367e-30+0j),(4.5121453659006e-30+0j),(0.0007023221222662462+0j)
-126,(1.4712134555485694e-29+0j),(4.6870179540351053e-29+0j),(0.0008588030688421035+0j)
-125,(7.039884546255622e-30+0j),(8.332269801857709e-29+0j),(0.001020511520981707+0j)
-124,(3.2748210354928917e-29+0j),(2.0928829751718124e-28+0j),(0.0012457813100817138+0j)
-123,(1.4091679800041208e-29+0j),(9.267743619324013e-29+0j),(0.0014960594133567454+0j)
-122,(1.506328332226197e-30+0j),(8.037302185556507e-28+0j),(0.0017823424328268155+0j)
-121,(8.94086954175583e-31+0j),(6.385828144547594e-27+0j),(0.002147559203103891+0j)
-120,(1.4988688342570015e-29+0j),(4.1113963601045285e-26+0j),(0.0025165899974396977+0j)
-119,(1.5714947748798418e-29+0j),(2.8885047079540846e-25+0j),(0.002965372009650286+0j)
-118,(5.682564065093836e-30+0j),(1.9500940433790312e-24+0j),(0.003438589647038548+0j)
-117,(8.278238483202069e-30+0j),(1.2745192062237108e-23+0j),(0.003908056475498554+0j)
-116,(1.8114546134217307e-29+0j),(8.212743536841485e-23+0j),(0.004425774960554436+0j)
-115,(4.161418520781032e-30+0j),(5.150358791493884e-22+0j),(0.0048467370300096435+0j)
-114,(2.8300043911730063e-29+0j),(3.1583585070157504e-21+0j),(0.005244376950586889+0j)
-113,(6.403692545010085e-30+0j),(1.8895788600525528e-20+0j),(0.005512151780316388+0j)
-112,(2.340623996791034e-29+0j),(1.103168125264182e-19+0j),(0.005602514877565165+0j)
-111,(9.321957810958238e-30+0j),(6.281017276096673e-19+0j),(0.0055682457392015414+0j)
-110,(1.3852370978409204e-29+0j),(3.4861698587725024e-18+0j),(0.005273327699846444+0j)
-109,(2.0382789090747963e-29+0j),(1.8853511509809993e-17+0j),(0.004865490111834109+0j)
-108,(7.666740098543351e-29+0j),(9.93015304449137e-17+0j),(0.004318700302734636+0j)
-107,(5.160573636873176e-29+0j),(5.0910990808940425e-16+0j),(0.0037359906872955484+0j)
-106,(6.491730794012157e-30+0j),(2.539378761760381e-15+0j),(0.0032878349474224407+0j)
-105,(3.1122636045113097e-29+0j),(1.231567095576538e-14+0j),(0.0029923628716015073+0j)
-104,(1.1701541411856766e-29+0j),(5.804232306711084e-14+0j),(0.0030171294879140437+0j)
-103,(1.6576208035812033e-29+0j),(2.656529707856649e-13+0j),(0.0033308048099901706+0j)
-102,(3.203559924332718e-29+0j),(1.1799928335636855e-12+0j),(0.003827687418348058+0j)
-101,(1.2997530620291015e-28+0j),(5.083154751028114e-12+0j),(0.004429180535596837+0j)
-100,(2.6676294267024333e-27+0j),(2.122033114539146e-11+0j),(0.004818248200630718+0j)
-99,(2.8588930251696776e-26+0j),(8.57808909071949e-11+0j),(0.004917907578988439+0j)
-98,(2.9610663014263356e-25+0j),(3.354903429788507e-10+0j),(0.004637067640809321+0j)
-97,(3.1289415572521362e-24+0j),(1.2683122314197748e-09+0j),(0.0040576810970730706+0j)
-96,(3.148972699543529e-23+0j),(4.63026226169077e-09+0j),(0.0035237877042517164+0j)
-95,(3.0844537490200634e-22+0j),(1.6306549757138433e-08+0j),(0.0032192116971983273+0j)
-94,(2.9101161631928457e-21+0j),(5.533531036467754e-08+0j),(0.0033874467109665228+0j)
-93,(2.6485853147366125e-20+0j),(1.8071355967920576e-07+0j),(0.003930803664740165+0j)
-92,(2.3226628087323317e-19+0j),(5.672087452125037e-07+0j),(0.0044778242443926815+0j)
-91,(1.9610767489809817e-18+0j),(1.7085126420159807e-06+0j),(0.00475493638029291+0j)
-90,(1.5925523742828662e-17+0j),(4.930717158255341e-06+0j),(0.004462122871761297+0j)
-89,(1.2427453532089182e-16+0j),(1.3609261397977487e-05+0j),(0.0038649854474165973+0j)
-88,(9.309141254603475e-16+0j),(3.585214587938428e-05+0j),(0.003400047409707688+0j)
-87,(6.68658481082406e-15+0j),(8.99423159726035e-05+0j),(0.0034111312085788052+0j)
-86,(4.6000408220873716e-14+0j),(0.0002143173628452155+0j),(0.003972878142688164+0j)
-85,(3.027211819173351e-13+0j),(0.0004836176780243049+0j),(0.004519940698359564+0j)
-84,(1.9031380154500738e-12+0j),(0.0010298932471123183+0j),(0.004581181212337197+0j)
-83,(1.1413616867339591e-11+0j),(0.0020613221357421462+0j),(0.004089725365674878+0j)
-82,(6.519765770092324e-11+0j),(0.0038584912817319983+0j),(0.0034858249000293924+0j)
-81,(3.5413659287923103e-10+0j),(0.006713764172082006+0j),(0.0034846076492427774+0j)
-80,(1.8257876769753667e-09+0j),(0.010775853618249825+0j),(0.004032923089138073+0j)
-79,(8.91676328061654e-09+0j),(0.015794470946649253+0j),(0.004535138322398759+0j)
-78,(4.1161648974963194e-08+0j),(0.0208523421225508+0j),(0.00440472473541514+0j)
-77,(1.791666313502116e-07+0j),(0.024308107617464905+0j),(0.003734536280332125+0j)
-76,(7.333831337407285e-07+0j),(0.024250106687262154+0j),(0.00345587342499543+0j)
-75,(2.8144975848890013e-06+0j),(0.019590451395422093+0j),(0.0038894133577786955+0j)
-74,(1.009202921796938e-05+0j),(0.011387364098989364+0j),(0.004463035728287127+0j)
-73,(3.367893298775799e-05+0j),(0.003300566100106825+0j),(0.004379951779317861+0j)
-72,(0.00010412654176580421+0j),(3.4757371865810655e-06+0j),(0.0036944058367418616+0j)
-71,(0.00029665849857720913+0j),(0.0036974125353547833+0j),(0.0035160222470734335+0j)
-70,(0.0007738346160936269+0j),(0.011250196446876163+0j),(0.004084445322255146+0j)
-69,(0.001833605470606538+0j),(0.015577735273312729+0j),(0.00449171150311272+0j)
-68,(0.003907555372933311+0j),(0.011931560603820878+0j),(0.0040811572894793+0j)
-67,(0.007392570725563526+0j),(0.0037067474152743334+0j),(0.003497020847284674+0j)
-66,(0.012196743646727985+0j),(5.2599508604384664e-05+0j),(0.0038341288153490045+0j)
-65,(0.01709929709433964+0j),(0.005307089576907265+0j),(0.0044476283851997+0j)
-64,(0.019544568063892202+0j),(0.012349505937058157+0j),(0.00418987072275661+0j)
-63,(0.016886726007426155+0j),(0.011015668623182217+0j),(0.003580270158273634+0j)
-62,(0.00926646279170302+0j),(0.0029351114553799957+0j),(0.003771356046047726+0j)
-61,(0.0016791290223015297+0j),(0.0004402325170220842+0j),(0.0044301210979091+0j)
-60,(0.0009761939222776579+0j),(0.007425922056186632+0j),(0.004161621872352014+0j)
-59,(0.0078056633853500115+0j),(0.011724334505862289+0j),(0.0035291949024311396+0j)
-58,(0.013070386131737383+0j),(0.005407791143831422+0j),(0.003937387075488259+0j)
-57,(0.008574536337745303+0j),(2.7202650252362884e-06+0j),(0.0044367036822935335+0j)
-56,(0.0009038110598952752+0j),(0.005758983974638586+0j),(0.003932709076212886+0j)
-55,(0.00310947502396161+0j),(0.010939870373518259+0j),(0.0035710197546453223+0j)
-54,(0.010883363158471755+0j),(0.004614288391835155+0j),(0.004204191918255691+0j)
-53,(0.008279946862908475+0j),(0.0001661595226392783+0j),(0.004331421547778269+0j)
-52,(0.0005773497468970624+0j),(0.007226391529846462+0j),(0.0035952381760001035+0j)
-51,(0.005072822357460778+0j),(0.00952973325719079+0j),(0.0038827602654351256+0j)
-50,(0.010855341129356847+0j),(0.0015569151864598485+0j),(0.00444397599166237+0j)
-49,(0.0032880129129106727+0j),(0.0023327109979614314+0j),(0.0037992403910112505+0j)
-48,(0.0020758670084375366+0j),(0.009726495062554413+0j),(0.003693712318533004+0j)
-47,(0.010370183866919567+0j),(0.004906924964861636+0j),(0.0043798999159373525+0j)
-46,(0.00468609180830962+0j),(0.00026617579470858925+0j),(0.0039894643098911465+0j)
-45,(0.001660667587996111+0j),(0.007887495973762242+0j),(0.0036117741444778584+0j)
-44,(0.010283003082552544+0j),(0.006988646965129363+0j),(0.004309850922686624+0j)
-43,(0.0038498080493359565+0j),(9.899611848867286e-06+0j),(0.004085080145452453+0j)
-42,(0.0029674953790509006+0j),(0.006434572248767309+0j),(0.003575694582794221+0j)
-41,(0.010399936761924043+0j),(0.00763403058708195+0j),(0.004318006332267516+0j)
-40,(0.001548511517572081+0j),(8.726320433314526e-05+0j),(0.004058733536206152+0j)
-39,(0.0066619657642016505+0j),(0.006088909068372621+0j),(0.003585333390793504+0j)
-38,(0.007966530029912646+0j),(0.007296944243972286+0j),(0.004392125871328058+0j)
-37,(0.0012199416237386451+0j),(9.731800739331978e-06+0j),(0.003912617733792775+0j)
-36,(0.010585638639557166+0j),(0.006812280180073529+0j),(0.0036903226988369894+0j)
-35,(0.0022620507313515156+0j),(0.00599114205762745+0j),(0.00444647945580711+0j)
-34,(0.007184608703943643+0j),(0.00021931770416211595+0j),(0.0036936671282170827+0j)
-33,(0.007039683762856924+0j),(0.00809827931298108+0j),(0.003943502824411642+0j)
-32,(0.0028730233181540857+0j),(0.0035322498913209007+0j),(0.004345947061351817+0j)
-31,(0.010521290476710635+0j),(0.0018015145941601+0j),(0.003537152512390132+0j)
-30,(0.0011559989103917471+0j),(0.008524280483177066+0j),(0.004300095029703317+0j)
-29,(0.011102791464670105+0j),(0.0007182946611330243+0j),(0.003988258100705352+0j)
-28,(0.0020453684234092513+0j),(0.005313869203633765+0j),(0.0036901744265528938+0j)
-27,(0.009759069650894849+0j),(0.006057263472706237+0j),(0.004465078606335193+0j)
-26,(0.00415225235448391+0j),(0.00041461532065144416+0j),(0.0035487311208881192+0j)
-25,(0.007867398167441707+0j),(0.008292614132495508+0j),(0.004240579804091253+0j)
-24,(0.006337480256352973+0j),(0.001336104607730122+0j),(0.004049146192975631+0j)
-23,(0.006242270975774672+0j),(0.004779251775997897+0j),(0.0036492982258282064+0j)
-22,(0.008094400455422753+0j),(0.005822260894813441+0j),(0.004536740209022406+0j)
-21,(0.005140923833072681+0j),(0.0007379413087869094+0j),(0.003424451847736338+0j)
-20,(0.00934238015994856+0j),(0.008202092671554192+0j),(0.004455582227176205+0j)
-19,(0.004535481944540663+0j),(0.00032824842908128114+0j),(0.0038053579305108373+0j)
-18,(0.010169520511011713+0j),(0.006717364949592449+0j),(0.0038817638550375567+0j)
-17,(0.004318577503998748+0j),(0.0030249358873056195+0j),(0.004432690155605342+0j)
-16,(0.010686605022757381+0j),(0.003432176459304417+0j),(0.0033605741652967475+0j)
-15,(0.004394368702558107+0j),(0.006151787128458196+0j),(0.004757031491130507+0j)
-14,(0.010977196497947872+0j),(0.0008510220167671947+0j),(0.003317334911487825+0j)
-13,(0.004696464923128154+0j),(0.00785769274460249+0j),(0.004540194775805482+0j)
-12,(0.0110968355391965+0j),(1.318435168468653e-07+0j),(0.00371808127042978+0j)
-11,(0.0051745679205394135+0j),(0.007877016650920526+0j),(0.004045944480806232+0j)
-10,(0.011087843478045669+0j),(0.0005781067698612692+0j),(0.004190877262288548+0j)
-9,(0.005774819588016136+0j),(0.006846171678063949+0j),(0.0036765713074954865+0j)
-8,(0.010992118302483278+0j),(0.001819936180829341+0j),(0.004420495786516605+0j)
-7,(0.006426543532306089+0j),(0.0055070430344789905+0j),(0.0035597596703278575+0j)
-6,(0.010855013492960164+0j),(0.003096629170568539+0j),(0.004445836158405798+0j)
-5,(0.007040883860704259+0j),(0.00433784903424337+0j),(0.003535477552601779+0j)
-4,(0.010720885593989366+0j),(0.004080674598310156+0j),(0.004494908790010706+0j)
-3,(0.007521930923523034+0j),(0.0035371963251047225+0j),(0.0034402968161275057+0j)
-2,(0.010625587709864135+0j),(0.004670455800004756+0j),(0.004635809726516128+0j)
-1,(0.007786708560355141+0j),(0.003142420510588688+0j),(0.003323038913646953+0j)
0,(0.01059136680003608+0j),(0.004863969650332547+0j),(0.004719401337933277+0j)
1,(0.00778670856035551+0j),(0.0031424205105886447+0j),(0.0033230389136473543+0j)
2,(0.010625587709864291+0j),(0.00467045580000519+0j),(0.004635809726517004+0j)
3,(0.007521930923523898+0j),(0.003537196325104152+0j),(0.0034402968161274614+0j)
4,(0.010720885593990334+0j),(0.004080674598309929+0j),(0.004494908790010932+0j)
5,(0.007040883860705246+0j),(0.004337849034243682+0j),(0.003535477552601135+0j)
6,(0.010855013492959698+0j),(0.0030966291705680914+0j),(0.004445836158405508+0j)
7,(0.0064265435323061695+0j),(0.005507043034479401+0j),(0.0035597596703273752+0j)
8,(0.010992118302483674+0j),(0.0018199361808294984+0j),(0.004420495786516915+0j)
9,(0.005774819588016189+0j),(0.0068461716780650675+0j),(0.0036765713074954215+0j)
10,(0.011087843478045145+0j),(0.000578106769861045+0j),(0.004190877262288912+0j)
11,(0.005174567920539879+0j),(0.007877016650920847+0j),(0.004045944480805307+0j)
12,(0.011096835539196551+0j),(1.3184351684517714e-07+0j),(0.0037180812704300558+0j)
13,(0.004696464923127967+0j),(0.007857692744602367+0j),(0.004540194775805365+0j)
14,(0.010977196497948514+0j),(0.0008510220167671936+0j),(0.003317334911487463+0j)
15,(0.004394368702557486+0j),(0.006151787128458377+0j),(0.004757031491129762+0j)
16,(0.010686605022758682+0j),(0.003432176459304271+0j),(0.0033605741652969617+0j)
17,(0.004318577503998025+0j),(0.0030249358873056195+0j),(0.004432690155604096+0j)
18,(0.010169520511011769+0j),(0.006717364949591901+0j),(0.003881763855037294+0j)
19,(0.0045354819445401+0j),(0.0003282484290812003+0j),(0.003805357930511002+0j)
20,(0.00934238015994852+0j),(0.008202092671553928+0j),(0.00445558222717638+0j)
21,(0.005140923833072864+0j),(0.0007379413087872713+0j),(0.0034244518477364676+0j)
22,(0.008094400455422692+0j),(0.005822260894813361+0j),(0.0045367402090215215+0j)
23,(0.006242270975774949+0j),(0.0047792517759977105+0j),(0.0036492982258283556+0j)
24,(0.006337480256352513+0j),(0.0013361046077300356+0j),(0.0040491461929754325+0j)
25,(0.007867398167442245+0j),(0.0082926141324961+0j),(0.004240579804090849+0j)
26,(0.004152252354483507+0j),(0.0004146153206513619+0j),(0.003548731120887879+0j)
27,(0.009759069650895656+0j),(0.006057263472706235+0j),(0.00446507860633567+0j)
28,(0.002045368423409291+0j),(0.005313869203633231+0j),(0.003690174426552617+0j)
29,(0.011102791464670459+0j),(0.0007182946611332342+0j),(0.00398825810070483+0j)
30,(0.001155998910391536+0j),(0.008524280483177528+0j),(0.0043000950297036305+0j)
31,(0.010521290476710549+0j),(0.0018015145941604235+0j),(0.003537152512389745+0j)
32,(0.0028730233181541577+0j),(0.003532249891320505+0j),(0.004345947061352025+0j)
33,(0.007039683762857624+0j),(0.008098279312982001+0j),(0.0039435028244122336+0j)
34,(0.007184608703943507+0j),(0.0002193177041622757+0j),(0.00369366712821754+0j)
35,(0.002262050731351068+0j),(0.005991142057627813+0j),(0.004446479455807113+0j)
36,(0.010585638639557481+0j),(0.006812280180074068+0j),(0.0036903226988369876+0j)
37,(0.0012199416237384663+0j),(9.731800739351106e-06+0j),(0.0039126177337924836+0j)
38,(0.007966530029912383+0j),(0.007296944243972008+0j),(0.004392125871327925+0j)
39,(0.006661965764202085+0j),(0.006088909068372602+0j),(0.0035853333907937463+0j)
40,(0.0015485115175717223+0j),(8.726320433321474e-05+0j),(0.004058733536206698+0j)
41,(0.01039993676192482+0j),(0.0076340305870818+0j),(0.004318006332267707+0j)
42,(0.0029674953790506447+0j),(0.0064345722487665815+0j),(0.0035756945827945556+0j)
43,(0.0038498080493357266+0j),(9.8996118488609e-06+0j),(0.004085080145452395+0j)
44,(0.010283003082551149+0j),(0.006988646965128751+0j),(0.00430985092268596+0j)
45,(0.0016606675879962394+0j),(0.007887495973761966+0j),(0.0036117741444770895+0j)
46,(0.004686091808309568+0j),(0.0002661757947085664+0j),(0.003989464309891789+0j)
47,(0.010370183866920811+0j),(0.004906924964861858+0j),(0.004379899915938021+0j)
48,(0.002075867008438233+0j),(0.009726495062555202+0j),(0.0036937123185331747+0j)
49,(0.0032880129129106905+0j),(0.0023327109979622397+0j),(0.003799240391011735+0j)
50,(0.010855341129356325+0j),(0.0015569151864596026+0j),(0.004443975991663416+0j)
51,(0.0050728223574604886+0j),(0.00952973325719148+0j),(0.0038827602654347305+0j)
52,(0.0005773497468971586+0j),(0.007226391529846792+0j),(0.003595238176000723+0j)
53,(0.008279946862908649+0j),(0.00016615952263939837+0j),(0.004331421547780026+0j)
54,(0.010883363158471396+0j),(0.004614288391835327+0j),(0.004204191918255105+0j)
55,(0.0031094750239613286+0j),(0.01093987037351643+0j),(0.0035710197546450677+0j)
56,(0.0009038110598950737+0j),(0.005758983974638767+0j),(0.003932709076212625+0j)
57,(0.008574536337745181+0j),(2.7202650251879415e-06+0j),(0.0044367036822943896+0j)
58,(0.013070386131739145+0j),(0.005407791143830567+0j),(0.003937387075488108+0j)
59,(0.007805663385350433+0j),(0.011724334505862619+0j),(0.0035291949024320443+0j)
60,(0.0009761939222776245+0j),(0.007425922056187985+0j),(0.00416162187235168+0j)
61,(0.0016791290223014661+0j),(0.0004402325170219514+0j),(0.004430121097909595+0j)
62,(0.009266462791703017+0j),(0.002935111455379588+0j),(0.0037713560460485903+0j)
63,(0.01688672600742642+0j),(0.011015668623184913+0j),(0.0035802701582736394+0j)
64,(0.01954456806389419+0j),(0.012349505937057656+0j),(0.004189870722756153+0j)
65,(0.01709929709434071+0j),(0.0053070895769077335+0j),(0.004447628385200325+0j)
66,(0.012196743646728094+0j),(5.259950860432035e-05+0j),(0.003834128815349152+0j)
67,(0.007392570725563194+0j),(0.0037067474152735307+0j),(0.003497020847284959+0j)
68,(0.003907555372932404+0j),(0.011931560603820264+0j),(0.004081157289479056+0j)
69,(0.0018336054706063149+0j),(0.015577735273312106+0j),(0.0044917115031125+0j)
70,(0.0007738346160934165+0j),(0.011250196446876387+0j),(0.004084445322254618+0j)
71,(0.00029665849857719645+0j),(0.003697412535354883+0j),(0.003516022247073365+0j)
72,(0.00010412654176590866+0j),(3.4757371865725663e-06+0j),(0.0036944058367417085+0j)
73,(3.367893298781789e-05+0j),(0.003300566100106633+0j),(0.004379951779317141+0j)
74,(1.0092029217953853e-05+0j),(0.011387364098989834+0j),(0.004463035728287523+0j)
75,(2.8144975848939493e-06+0j),(0.019590451395420826+0j),(0.0038894133577788243+0j)
76,(7.333831337396427e-07+0j),(0.024250106687262577+0j),(0.0034558734249954524+0j)
77,(1.7916663134994117e-07+0j),(0.024308107617465612+0j),(0.0037345362803323616+0j)
78,(4.116164897554066e-08+0j),(0.020852342122551826+0j),(0.004404724735414964+0j)
79,(8.916763280392261e-09+0j),(0.015794470946648778+0j),(0.0045351383223982905+0j)
80,(1.8257876769916253e-09+0j),(0.010775853618249568+0j),(0.004032923089139099+0j)
81,(3.541365928044672e-10+0j),(0.006713764172081308+0j),(0.0034846076492438065+0j)
82,(6.519765757484156e-11+0j),(0.003858491281732737+0j),(0.003485824900029147+0j)
83,(1.1413616863341893e-11+0j),(0.002061322135742239+0j),(0.004089725365675128+0j)
84,(1.9031380202187947e-12+0j),(0.0010298932471124898+0j),(0.004581181212336687+0j)
85,(3.027211834151897e-13+0j),(0.00048361767802442435+0j),(0.004519940698359808+0j)
86,(4.6000407574078885e-14+0j),(0.00021431736284528529+0j),(0.003972878142687294+0j)
87,(6.686584469123963e-15+0j),(8.994231597271379e-05+0j),(0.003411131208578968+0j)
88,(9.309141955936036e-16+0j),(3.585214587933124e-05+0j),(0.003400047409708054+0j)
89,(1.2427451020200923e-16+0j),(1.3609261398061148e-05+0j),(0.0038649854474168436+0j)
90,(1.59255552293324e-17+0j),(4.930717158238597e-06+0j),(0.004462122871760392+0j)
91,(1.96106379478632e-18+0j),(1.708512642032985e-06+0j),(0.004754936380293157+0j)
92,(2.322696266430822e-19+0j),(5.672087451986083e-07+0j),(0.004477824244393476+0j)
93,(2.6484604473697897e-20+0j),(1.8071355967570293e-07+0j),(0.003930803664739648+0j)
94,(2.9102926255202635e-21+0j),(5.5335310364893434e-08+0j),(0.003387446710966266+0j)
95,(3.08136531435683e-22+0j),(1.6306549755525996e-08+0j),(0.003219211697198241+0j)
96,(3.1575369350067984e-23+0j),(4.630262261506198e-09+0j),(0.00352378770425162+0j)
97,(3.1032078793214714e-24+0j),(1.2683122311717306e-09+0j),(0.004057681097073398+0j)
98,(2.971958179668152e-25+0j),(3.3549034316784373e-10+0j),(0.004637067640808506+0j)
99,(2.789278170920401e-26+0j),(8.57808909795993e-11+0j),(0.004917907578988702+0j)
100,(2.7502588348390377e-27+0j),(2.1220331172420845e-11+0j),(0.0048182482006302665+0j)
101,(2.144785474851155e-28+0j),(5.08315476718675e-12+0j),(0.004429180535595743+0j)
102,(2.4825593231408166e-31+0j),(1.1799928368858585e-12+0j),(0.003827687418348298+0j)
103,(3.31458023069428e-30+0j),(2.656529692616662e-13+0j),(0.003330804809991366+0j)
104,(5.9567237977715966e-30+0j),(5.804232268217198e-14+0j),(0.003017129487915095+0j)
105,(8.075017688584562e-30+0j),(1.2315671259165334e-14+0j),(0.002992362871600853+0j)
106,(3.811460540802398e-30+0j),(2.539378396386258e-15+0j),(0.0032878349474232396+0j)
107,(2.0562636543038137e-29+0j),(5.091096150380024e-16+0j),(0.0037359906872955918+0j)
108,(9.348593163333421e-30+0j),(9.930146957467295e-17+0j),(0.004318700302733446+0j)
109,(3.049015538516164e-29+0j),(1.8853540915838035e-17+0j),(0.004865490111834018+0j)
110,(7.594412908854682e-32+0j),(3.486146577840127e-18+0j),(0.005273327699846687+0j)
111,(3.472496446163315e-29+0j),(6.280958887709587e-19+0j),(0.005568245739201347+0j)
112,(3.710170104974413e-30+0j),(1.103172601017323e-19+0j),(0.0056025148775661684+0j)
113,(1.6564036050418026e-29+0j),(1.8896252523023724e-20+0j),(0.005512151780316792+0j)
114,(4.7777268301055824e-30+0j),(3.1586830880267937e-21+0j),(0.005244376950586413+0j)
115,(2.414250258347575e-30+0j),(5.1525493057760755e-22+0j),(0.004846737030009073+0j)
116,(1.0538158228554825e-29+0j),(8.215441695545342e-23+0j),(0.004425774960554633+0j)
117,(1.5244055239145602e-29+0j),(1.2809089805557711e-23+0j),(0.003908056475498261+0j)
118,(5.04985189615849e-29+0j),(1.9226668126380877e-24+0j),(0.003438589647039418+0j)
119,(6.242951485327999e-30+0j),(2.9127675439315903e-25+0j),(0.002965372009650131+0j)
120,(6.2875367183575e-29+0j),(4.3621021050087926e-26+0j),(0.002516589997439719+0j)
121,(7.38129722303118e-31+0j),(6.0067596251994565e-27+0j),(0.0021475592031049285+0j)
122,(6.420074216650728e-30+0j),(1.1335694179934448e-27+0j),(0.0017823424328263246+0j)
123,(2.4608797869904345e-29+0j),(1.9505645341717475e-28+0j),(0.0014960594133560468+0j)
124,(6.48677279393926e-32+0j),(1.1170192244734011e-29+0j),(0.0012457813100813977+0j)
125,(2.5059438664599506e-30+0j),(3.792925732175462e-29+0j),(0.001020511520981834+0j)
126,(1.6168912173689978e-29+0j),(8.903578579209573e-30+0j),(0.0008588030688423929+0j)
127,(2.7699146180530527e-29+0j),(1.445701071587701e-29+0j),(0.00070232212226693+0j)
128,(1.3583587242779287e-29+0j),(6.052311770179103e-29+0j),(0.0005820966984254399+0j)
129,(7.306774085145837e-30+0j),(3.1383465613077815e-29+0j),(0.0004911266997699383+0j)
130,(2.1880983342225147e-29+0j),(2.664434976763443e-29+0j),(0.00039952432033953306+0j)
131,(1.0998627792898741e-29+0j),(2.3437250637359608e-29+0j),(0.00033991467361775736+0j)
132,(1.536577797892431e-29+0j),(4.925281123630482e-29+0j),(0.00028641355356758794+0j)
133,(1.8313755885705102e-30+0j),(1.09228233294368e-29+0j),(0.0002352966533635529+0j)
134,(4.7426086505827025e-30+0j),(1.9332337257218042e-30+0j),(0.00020599048341302955+0j)
135,(4.79812774688777e-29+0j),(2.6737926159171044e-30+0j),(0.00017314057823517362+0j)
136,(3.4029249804443745e-29+0j),(2.097355559319417e-29+0j),(0.00014508373693144876+0j)
137,(9.325728995935032e-30+0j),(5.832080625444495e-29+0j),(0.00013029125822834015+0j)
138,(2.9099042914999516e-29+0j),(4.9460558307185015e-30+0j),(0.00010946601125431023+0j)
139,(1.2080798759711011e-29+0j),(6.464437040638924e-30+0j),(9.361868884993929e-05+0j)
140,(2.996509226297667e-29+0j),(1.4283948207428894e-29+0j),(8.608901656540953e-05+0j)
141,(3.969680611055138e-30+0j),(1.1048587365896389e-29+0j),(7.258229808645437e-05+0j)
142,(8.35381786594445e-30+0j),(1.6038630136447942e-29+0j),(6.281394568724566e-05+0j)
143,(9.95905399290754e-30+0j),(3.302862334800702e-29+0j),(5.9228283138619446e-05+0j)
144,(5.132166255931085e-30+0j),(1.0318299686729817e-29+0j),(5.047974050151071e-05+0j)
145,(2.235928164261229e-29+0j),(2.864262979064246e-29+0j),(4.349590107257589e-05+0j)
146,(4.26079200376805e-30+0j),(1.2220008193860167e-29+0j),(4.206862835853254e-05+0j)
147,(1.8490905894374243e-29+0j),(9.84578845596905e-31+0j),(3.684834442122909e-05+0j)
148,(1.823284578154917e-29+0j),(4.724585256201456e-29+0j),(3.102970229146434e-05+0j)
149,(1.994680207401703e-29+0j),(3.1591602616005315e-29+0j),(3.0360817088161397e-05+0j)
150,(4.2305283969782434e-30+0j),(1.1012437193287362e-28+0j),(2.813429883950465e-05+0j)
151,(4.828246774851924e-29+0j),(5.611635218652586e-29+0j),(2.316114520624146e-05+0j)
152,(1.569207027774272e-29+0j),(1.197054093445403e-28+0j),(2.187403718043434e-05+0j)
153,(9.181228158454305e-30+0j),(2.098682752685581e-29+0j),(2.1926900728317463e-05+0j)
154,(3.177227121648641e-29+0j),(5.044717563631039e-30+0j),(1.8644209848794747e-05+0j)
155,(5.095616616546185e-29+0j),(5.0430410001195e-29+0j),(1.5982020785920562e-05+0j)
156,(1.0158296351873942e-28+0j),(3.396080020415808e-29+0j),(1.6546014013004008e-05+0j)
157,(6.193888753908598e-29+0j),(1.0253738292618249e-29+0j),(1.594018373823912e-05+0j)
158,(6.546009249261326e-29+0j),(7.456642978475384e-29+0j),(1.3029085643439826e-05+0j)
159,(8.405018456082719e-30+0j),(1.2579302914613084e-30+0j),(1.1935968657321673e-05+0j)
160,(1.8089976157007925e-29+0j),(4.214099485305312e-29+0j),(1.2902170688782969e-05+0j)
161,(4.418677969873614e-30+0j),(2.357414626442812e-29+0j),(1.221817617000749e-05+0j)
162,(2.527755317688407e-29+0j),(8.185369830659336e-29+0j),(9.942103597322257e-06+0j)
163,(1.47170296401622e-29+0j),(3.429279772146184e-29+0j),(9.35220668753468e-06+0j)
164,(2.958623860265769e-29+0j),(5.118053272812226e-29+0j),(1.0477509811599517e-05+0j)
165,(3.514032261265612e-29+0j),(2.8732862561966563e-29+0j),(1.0374527234419234e-05+0j)
166,(3.6255402716375274e-30+0j),(7.592545330449868e-30+0j),(8.624851722419515e-06+0j)
167,(4.0781372340325345e-29+0j),(7.194511717290391e-30+0j),(7.827913331938887e-06+0j)
168,(2.80003299685045e-29+0j),(2.588854365776405e-29+0j),(8.953644748221427e-06+0j)
169,(7.372827602342107e-29+0j),(1.047697126436271e-29+0j),(9.89528295881067e-06+0j)
170,(1.4723986827722108e-29+0j),(5.517677696582603e-29+0j),(9.07630358448954e-06+0j)
171,(1.2032518315006638e-29+0j),(6.58661572235022e-30+0j),(7.834124447468154e-06+0j)
172,(4.333130158468023e-29+0j),(4.9017704090660134e-29+0j),(8.246860635206856e-06+0j)
173,(5.347400773260678e-30+0j),(4.118821227153508e-29+0j),(1.0066354445871203e-05+0j)
174,(4.235996967879632e-29+0j),(1.313565568926034e-29+0j),(1.1158389823060649e-05+0j)
175,(2.0054897321745652e-29+0j),(2.5665747373354716e-29+0j),(1.0555870831427668e-05+0j)
176,(7.377653598440169e-29+0j),(3.852290350397639e-29+0j),(9.743733580026282e-06+0j)
177,(1.179714884361816e-28+0j),(1.7943160156219948e-29+0j),(1.0687561274299822e-05+0j)
178,(1.0535991961443573e-30+0j),(1.9791038651040975e-29+0j),(1.3294763886096237e-05+0j)
179,(4.1838378365217515e-29+0j),(1.0097626812377067e-29+0j),(1.5476350847467532e-05+0j)
180,(2.1199095784842807e-29+0j),(1.4393630044127387e-29+0j),(1.5715227561781438e-05+0j)
181,(3.783338974846489e-29+0j),(4.5717528785776014e-29+0j),(1.4889226290277762e-05+0j)
182,(8.044615690110148e-30+0j),(3.1635527651367117e-29+0j),(1.528026955622642e-05+0j)
183,(1.2781112460671509e-29+0j),(2.548657100123853e-29+0j),(1.790674271126172e-05+0j)
184,(6.804354915745494e-29+0j),(1.7513020844787427e-29+0j),(2.1247306044099583e-05+0j)
185,(4.721837616620657e-29+0j),(3.164575785233668e-29+0j),(2.2824294982113968e-05+0j)
186,(1.045356198790775e-29+0j),(3.902414567395233e-29+0j),(2.1758685138348105e-05+0j)
187,(9.984753818552727e-31+0j),(2.9778735056684123e-29+0j),(1.961388868674542e-05+0j)
188,(1.500502715568662e-29+0j),(3.792502737292412e-30+0j),(1.8625113758222333e-05+0j)
189,(7.461632382614547e-30+0j),(9.912380481306832e-30+0j),(1.940355780977552e-05+0j)
190,(7.768174557335096e-29+0j),(7.572844430692235e-29+0j),(2.0469553451577543e-05+0j)
191,(3.0598751433156638e-30+0j),(2.3069835357716133e-29+0j),(1.9877947359303187e-05+0j)
192,(1.709004232167917e-29+0j),(4.9600763579740565e-29+0j),(1.7089745390597978e-05+0j)
193,(3.085089926930924e-29+0j),(2.0611134321954296e-29+0j),(1.3230182050145006e-05+0j)
194,(6.474074378093913e-30+0j),(1.264918245381802e-29+0j),(9.93910325694164e-06+0j)
195,(1.2522545668638927e-30+0j),(4.384050688252705e-29+0j),(8.216101362944094e-06+0j)
196,(1.3193234153220397e-29+0j),(5.348265008756219e-29+0j),(8.298683708945612e-06+0j)
197,(6.461330153968405e-30+0j),(9.221639239476306e-29+0j),(1.0071024238501726e-05+0j)
198,(3.48605734043402e-29+0j),(7.938724180579266e-29+0j),(1.3150675153329878e-05+0j)
199,(2.876610260126789e-29+0j),(4.139417145664996e-29+0j),(1.6574549390766076e-05+0j)
200,(1.6251198839036067e-29+0j),(4.719697569204774e-30+0j),(1.8872278976900332e-05+0j)


==> Raw_data/QKR-AA_raw_data-20240708T161724Z-001/QKR-AA_raw_data/output_QKR_Resonant_prob_dist_2_20240603-064200.csv <==
Site indices,Probability distribution
-50,(5.719383857118025e-07+0j)
-49,(1.9207085388041544e-06+0j)
-48,(7.257105156004746e-06+0j)
-47,(2.5865748925626173e-05+0j)
-46,(8.571975814044915e-05+0j)
-45,(0.0002627243679636464+0j)
-44,(0.000740452293984325+0j)
-43,(0.0019058448585376874+0j)
-42,(0.0044421039456836635+0j)
-41,(0.009275066990681518+0j)
-40,(0.017103551025092+0j)
-39,(0.027308865132191495+0j)
-38,(0.036658708504445726+0j)
-37,(0.03941371433341509+0j)
-36,(0.030910484879426908+0j)
-35,(0.01390888284222677+0j)
-34,(0.0009347751633132342+0j)
-33,(0.0043507174756653244+0j)
-32,(0.019434602013500592+0j)
-31,(0.024678178457924263+0j)
-30,(0.010833884938614154+0j)
-29,(9.292437380890013e-07+0j)
-28,(0.011126813172454652+0j)
-27,(0.02152476943671307+0j)
-26,(0.008570896960263473+0j)
-25,(0.0006948675869112433+0j)
-24,(0.01575767178303952+0j)
-23,(0.015444309744257288+0j)
-22,(0.0003023022917685348+0j)
-21,(0.01105644059550639+0j)
-20,(0.016331289452399124+0j)
-19,(0.0005127653648801286+0j)
-18,(0.011295826683517262+0j)
-17,(0.013994409004173513+0j)
-16,(3.2816339029842597e-05+0j)
-15,(0.01509969366254191+0j)
-14,(0.007470499853584054+0j)
-13,(0.00389106147104776+0j)
-12,(0.0161234114981018+0j)
-11,(0.0001906725801723885+0j)
-10,(0.014252387309194429+0j)
-9,(0.005402265528743526+0j)
-8,(0.007449125280486501+0j)
-7,(0.011669061803973606+0j)
-6,(0.0023522610713761286+0j)
-5,(0.015024254561637265+0j)
-4,(0.0003188634364059369+0j)
-3,(0.015912514479001418+0j)
-2,(1.1341710740831939e-06+0j)
-1,(0.0158856576137445+0j)
0,(5.427107687984833e-05+0j)
1,(0.01588565761374529+0j)
2,(1.1341710741580447e-06+0j)
3,(0.01591251447898992+0j)
4,(0.00031886343640462225+0j)
5,(0.015024254561643028+0j)
6,(0.0023522610713775562+0j)
7,(0.011669061803972227+0j)
8,(0.007449125280486667+0j)
9,(0.005402265528750338+0j)
10,(0.0142523873091921+0j)
11,(0.0001906725801714784+0j)
12,(0.01612341149810337+0j)
13,(0.0038910614710533273+0j)
14,(0.007470499853594298+0j)
15,(0.015099693662518765+0j)
16,(3.281633903083383e-05+0j)
17,(0.013994409004186038+0j)
18,(0.011295826683525755+0j)
19,(0.0005127653648852994+0j)
20,(0.01633128945238136+0j)
21,(0.011056440595503115+0j)
22,(0.0003023022917673514+0j)
23,(0.015444309744252628+0j)
24,(0.015757671783045584+0j)
25,(0.0006948675869094796+0j)
26,(0.008570896960258131+0j)
27,(0.021524769436705653+0j)
28,(0.011126813172472647+0j)
29,(9.292437380474966e-07+0j)
30,(0.010833884938616782+0j)
31,(0.02467817845792386+0j)
32,(0.01943460201349577+0j)
33,(0.004350717475667118+0j)
34,(0.0009347751633137732+0j)
35,(0.013908882842224829+0j)
36,(0.030910484879413832+0j)
37,(0.03941371433343475+0j)
38,(0.036658708504449924+0j)
39,(0.0273088651321827+0j)
40,(0.017103551025082916+0j)
41,(0.00927506699068277+0j)
42,(0.0044421039456851285+0j)
43,(0.0019058448585401726+0j)
44,(0.0007404522939857955+0j)
45,(0.0002627243679640458+0j)
46,(8.571975813948943e-05+0j)
47,(2.5865748925648884e-05+0j)
48,(7.257105156008603e-06+0j)
49,(1.9207085387295143e-06+0j)
50,(5.719383857369242e-07+0j)


==> Raw_data/QKR-AA_raw_data/Float_type_QKR_AA_Erroneous_detuning_Successprobs_20240626-063229.csv <==
Number of iterations,Resonant Success Probabilities,1 *10^-5 Success Probabilities,2*10^-5 Success Probabilities
0,0.004447932309802637,0.004447932309802639,0.0044479323098026375
1,0.03955798031777547,0.003993390811894462,0.0035963605390626134
2,0.10729051639502928,0.03203369686252887,0.019932848453342585
3,0.20284666520953543,0.08782327035499542,0.0426849934496112
4,0.3194562381351576,0.1663278575767255,0.07112906197157262
5,0.44885740362977106,0.25435542482718626,0.10116834257116414
6,0.5818820410678681,0.3499117284864617,0.12375553011970666
7,0.7091053054912492,0.4400837628953262,0.1345096522889716
8,0.8215133813740185,0.5165288496632361,0.1324900323188838
9,0.9111421147996684,0.5761053569976248,0.11608076099437817
10,0.971641276723377,0.610373695500381,0.09482492385192165
11,0.9987244790578452,0.6155953759244642,0.06755014976595004
12,0.9904728668609364,0.5910743001532106,0.038846976921113906
13,0.9474710699208535,0.5397591310863368,0.017162265648338667
14,0.8727657815185529,0.46793626305565345,0.0032175771857892955
15,0.7716498990774656,0.3823233477677742,0.0003452261903563289
16,0.6512875204156537,0.2910305547335337,0.007225350794045807
17,0.5202063647551713,0.19852540832007248,0.02370432014878339
18,0.387693580648605,0.11757197286382362,0.0435427422257846
19,0.2631377480555489,0.0536582896083484,0.06362834177439114
20,0.15536369396622995,0.013955575577063837,0.08137510077062769
21,0.07200725013234896,9.66476200499012e-05,0.09108642733316788
22,0.01897425155207805,0.013641977624744188,0.09364891329790298
23,2.2105867441475328e-05,0.05344956472839726,0.08635399946350453
24,0.016493579637648803,0.11433372863163259,0.0714911712490905
25,0.06722166282976895,0.1899071457190688,0.0540488584105734
26,0.14861225191290628,0.2751749206361995,0.033931824282338104
27,0.25489879342795413,0.3612005944459922,0.016804864570221952
28,0.37855084644145304,0.4397252217914521,0.005414184481025912
29,0.5108076170819859,0.49926799308674297,0.0005406995461240924
30,0.6422986640390906,0.5401512882103323,0.0029575689195175383
31,0.7637077978096112,0.5595580818080379,0.012297186654499005
32,0.8664331361833532,0.550093244641646,0.02514480168621712
33,0.9431965507917917,0.5134908814753627,0.039840360515451936
34,0.9885593252055497,0.45644670627907086,0.05335152590522613
35,0.9993074900129661,0.38692153408904895,0.0611601205761868
36,0.9746795337463456,0.3037713807959414,0.06617346416554518
37,0.9164203562522167,0.21769684001181414,0.06207889567989587
38,0.8286576418892744,0.13933420878098693,0.054569275490202795
39,0.7176094115588463,0.07549679715907251,0.04274040259555628
40,0.5911434736151058,0.027246681143330707,0.02834895393928544
41,0.458219986721651,0.002857795354539401,0.016619618429009768
42,0.3282566292830333,0.0033381020649641048,0.006280518169114876
43,0.2104613534327505,0.027911616390560712,0.0015615891431690209
44,0.11317999820542303,0.07593933105339648,0.0015394369323278997
45,0.04330498374215177,0.13815962555111325,0.00628101714523063
46,0.005786980764175471,0.20911368613811504,0.015272373858521843
47,0.0032841537139506735,0.2925689536235161,0.024335644379107475


==> Raw_data/QKR-AA_raw_data/output_QKR_AA_DL_Optimized_initdist_40_20240603-080201.csv <==
Site indices,after 1 call,after 3 calls,after 6 calls
-250,3.416113545181385e-29,4.848098897770092e-29,1.9630504631913583e-29
-249,1.2340051701755159e-29,1.6598567463568594e-29,4.410898993306164e-30
-248,5.396397026433778e-30,9.489849319022408e-30,1.5689512506544125e-31
-247,3.558328310048246e-29,2.577086986713444e-29,4.434089957225796e-30
-246,6.569734824136254e-30,1.6597929275930591e-29,1.5930052375023918e-29
-245,4.368862287670077e-30,9.932986039165869e-30,5.4280002086319405e-30
-244,6.990446727445843e-30,2.1500128338121714e-30,1.3811532335536408e-29
-243,4.5215085310532044e-30,9.216921900418966e-30,2.3608616534974715e-29
-242,2.012331849857792e-29,2.2327517434264373e-29,3.517031562333256e-30
-241,1.0347874793768314e-28,8.049081782237551e-29,3.461974651959475e-29
-240,1.844960073837342e-29,9.253552949252879e-30,9.92243783336262e-30
-239,2.2711522204133504e-29,1.0946636446975983e-29,4.0877894921578536e-29
-238,1.6393833000303897e-29,2.811190061523984e-29,4.474630778089644e-30
-237,3.8594962765294797e-29,3.5355263526761707e-29,5.789245410229008e-30
-236,8.126414022776816e-30,2.274610956199897e-30,2.252460813163683e-29
-235,4.123383476849394e-29,2.4211213089140686e-29,2.7708075254032396e-29
-234,5.703848517225564e-29,5.375372560591672e-29,1.0130723337823072e-31
-233,2.0006127163890673e-29,1.54948593302369e-29,4.242396467979271e-29
-232,3.80172615328484e-29,3.7763889055660857e-29,2.8067418260293545e-29
-231,2.337837297296198e-30,3.883645549894294e-30,4.925870088590492e-30
-230,1.388397935220572e-29,6.971763942594175e-30,2.932818955951114e-29
-229,1.031635975664771e-29,4.130286540314758e-30,3.2479686532854916e-29
-228,2.2976557008364062e-30,1.8778994391692048e-29,8.05848689414383e-30
-227,6.92444913123417e-30,1.2685187419667006e-31,2.7187808025612935e-29
-226,2.2370673718361257e-30,1.8610766632734145e-30,7.85206657118174e-30
-225,2.815573247504193e-29,1.6940831040297099e-29,1.4938052709813732e-29
-224,2.6871870690774087e-29,2.5670995059316683e-29,1.323350269590045e-29
-223,2.6002812994144426e-29,1.799506355679816e-29,8.422327415707325e-30
-222,1.239787479490583e-29,8.474664514926277e-30,4.173125358358441e-29
-221,6.699199564400728e-30,1.0484150842964167e-29,3.3930307340716507e-29
-220,3.946699712880015e-29,3.9113927590295636e-29,4.3200611621614414e-29
-219,4.4866779516516166e-30,2.2375168331214214e-30,6.050499132635372e-29
-218,3.022063631830588e-29,9.550377063043844e-30,5.356679991247601e-29
-217,1.8171818234227493e-30,9.270435692992973e-31,2.121028929282587e-29
-216,1.630650429071224e-29,1.3120137879601908e-29,1.2922470400040084e-29
-215,2.9354022615490894e-29,9.434329251465128e-30,5.896782431669798e-30
-214,1.3525900794234744e-29,4.867175795755548e-30,3.841001334325092e-30
-213,8.909349579093491e-31,8.426645605960016e-30,2.4506598586591153e-30
-212,9.867165011756581e-30,2.2417333149009008e-29,9.15970444153028e-30
-211,1.6002126485487718e-29,2.7210976412866376e-29,2.2492043809570688e-29
-210,4.778662070308827e-31,1.6358394736608024e-30,8.573698526210953e-30
-209,2.6051253328855715e-29,2.7976980947155293e-29,2.6688778202574504e-29
-208,4.014843516171437e-29,4.0562795659661545e-29,1.4198610397354395e-29
-207,3.5645595176602834e-29,4.229925489893e-29,1.2800447035146105e-29
-206,7.436416949538661e-30,1.162055780844718e-29,1.8126448958955626e-30
-205,2.166365828092633e-29,2.1628448275458188e-29,1.2331106852614014e-29
-204,1.2433652552390479e-29,1.7220650546848615e-29,2.011258584398162e-29
-203,1.3174517799923486e-31,5.867476948824361e-30,3.183001604930988e-29
-202,9.744777853183436e-30,1.2050596241893247e-29,1.7955793847142284e-29
-201,6.2603966039326306e-30,8.45592938016838e-30,1.33342954799502e-29
-200,2.871245589481294e-29,4.2326192398169064e-29,4.633482985639795e-30
-199,4.4898264640464674e-30,4.376347847451058e-30,3.517213933026782e-30
-198,6.275577841493494e-29,5.017566984294242e-29,2.475127034808868e-29
-197,5.508758152198142e-29,4.1422106950592875e-29,1.367364686168477e-29
-196,8.637754676641575e-30,1.0404604070544167e-29,2.8691330132329317e-30
-195,1.2607575416908907e-29,4.3266432325659445e-30,4.2677310098110485e-29
-194,8.418283986238881e-30,6.054437080128436e-30,3.185002341028495e-30
-193,1.1124039298602515e-29,1.7083561433409959e-29,7.1935488126656e-30
-192,2.3243574998664776e-29,1.9739544980773684e-29,2.214819897804527e-29
-191,4.3904181687942515e-30,8.335723903845524e-30,1.6099995643825255e-29
-190,3.571379947252333e-29,4.7251513246161776e-29,3.171309219475762e-30
-189,1.468733677114455e-29,8.916713761735909e-30,1.3231686701493832e-29
-188,3.276035568672321e-29,3.1931438605881534e-29,8.551075627512785e-30
-187,2.9716798221870414e-29,3.854662649342496e-29,3.5974349584338553e-31
-186,3.0859826553075033e-29,2.813786850796363e-29,6.155863779082489e-29
-185,2.4935274539134207e-29,1.8574319854394675e-29,5.0823084434590034e-30
-184,5.56016664732027e-29,2.9418797508029246e-29,1.0347955041626873e-28
-183,4.1339388600374805e-32,2.3585729911960807e-32,3.742392784817746e-30
-182,8.093114918557783e-30,7.765282403286961e-30,1.3646916676130646e-28
-181,3.326485695519442e-29,3.506717114957786e-29,3.986047532445733e-30
-180,1.716991014511628e-29,2.664492579513117e-29,1.0998537413592126e-29
-179,2.0240433141809666e-29,2.279314096167099e-29,4.78882594904338e-29
-178,2.946826172550341e-29,3.610923161015525e-29,1.3925902468996166e-29
-177,6.538166270063937e-29,5.214435652530479e-29,3.775148258036934e-29
-176,1.908512186148305e-30,7.130097930004455e-31,8.436679205419049e-30
-175,1.118741260220661e-30,2.456704999334364e-30,6.1035983023738815e-30
-174,3.6630623958825564e-30,4.613599047771871e-30,1.7562395889007588e-30
-173,1.0090538443321024e-29,7.5780948138260015e-31,1.3869143733909442e-29
-172,2.7340722277747643e-30,8.541544912538203e-30,1.1872043535938722e-29
-171,3.6355911450664013e-31,1.4141805593817536e-30,1.0135993945431275e-29
-170,2.442366338050943e-29,2.054155845702122e-29,1.4845423589665048e-29
-169,1.2214551226557388e-29,1.3810117363771156e-29,5.5133668142428366e-30
-168,8.768099471690284e-29,8.681732296420727e-29,3.932103392713465e-29
-167,1.638092402623701e-29,1.1167255495442408e-29,1.2728041228542187e-29
-166,1.294012671841755e-29,1.3759871563041868e-29,1.450792104413397e-29
-165,3.961311884735971e-30,4.761412478291726e-30,9.295911451966153e-32
-164,1.6887182195911805e-29,1.5555633328569894e-29,1.0615684393960362e-29
-163,1.3250404240524744e-28,1.4090390835661514e-28,3.9451610740558085e-29
-162,1.130355520359266e-28,1.1774980920274802e-28,4.040668903494671e-29
-161,5.163411885027905e-29,5.87883025059829e-29,3.60999075937859e-29
-160,1.199403634452286e-29,1.661859393764559e-29,1.4941155108931256e-31
-159,7.707837922907692e-30,7.303429920532498e-30,4.651602483877235e-29
-158,2.6519612202229336e-30,3.3830584946750115e-30,3.515891991353821e-29
-157,2.7839790159332754e-30,9.99160071315112e-30,3.0170553548081964e-30
-156,2.1960284495100544e-29,1.062625486215725e-29,1.826606996386448e-28
-155,3.0760916849629194e-29,9.572386078873162e-29,1.224843630983499e-28
-154,2.686380312831165e-29,2.1241703992494568e-29,5.862243826734245e-28
-153,3.0848009037267838e-30,2.9771629613572637e-28,1.0599088431672304e-27
-152,2.813231474678259e-29,2.525916205348669e-28,2.4156944490849824e-27
-151,4.2947045809298304e-29,9.999584473298855e-28,3.472897183154517e-27
-150,2.109297784056981e-31,1.1914602911122888e-27,6.332973893640233e-27
-149,6.076476245330736e-29,1.1858855328044606e-27,1.0283605373738072e-26
-148,7.47915562016563e-30,2.2207974167041677e-27,1.0357807229901133e-26
-147,6.64854604565991e-30,1.624200069257223e-27,1.0817116533236085e-26
-146,8.574528602970238e-30,1.1802361748156974e-27,5.2000429535686586e-27
-145,7.058829144555946e-30,1.4986518166499227e-28,7.103316033957467e-28
-144,2.7727001505758714e-31,1.6141927688178464e-28,1.0439746254576833e-27
-143,5.167371700481149e-30,1.648922807846715e-27,8.153067718673936e-27
-142,3.1089750967636843e-29,2.9650450104410527e-27,1.805585317955526e-26
-141,2.3158484589008826e-29,3.251478885266678e-27,1.7685223792963148e-26
-140,8.022083993656476e-30,1.5705579327775472e-27,8.053282809121347e-27
-139,5.737466578024636e-29,8.175331770412758e-29,9.40294792513716e-30
-138,2.0847046734861224e-29,1.7512258721841282e-27,1.1959615833204667e-26
-137,8.59180899293933e-30,6.199853924250413e-27,3.5172165084386597e-26
-136,2.1001820955096493e-29,8.649020163033615e-27,4.21419925958695e-26
-135,5.80772730947639e-29,4.136031389598865e-27,2.8672226637805495e-26
-134,2.8019041646272634e-29,1.1277905057042374e-27,5.0630660852047366e-27
-133,1.266645308497995e-29,1.7934428266798566e-29,4.877402403325322e-28
-132,4.2749004939270926e-29,1.143213567073795e-27,4.530263532847813e-27
-131,7.202719500800518e-31,6.130364182886608e-28,3.2942666930488414e-27
-130,1.9853088954120317e-29,1.6484939440024894e-28,4.494788470032496e-28
-129,1.374595422788033e-29,2.6957270066630526e-29,5.083248946746497e-29
-128,5.931315141856701e-29,1.1891932362572858e-28,3.1225445777738133e-29
-127,3.2678179215890975e-29,7.187594296028457e-28,3.972163835361691e-27
-126,5.910289017318597e-30,1.938368580847595e-27,1.2072005979674553e-26
-125,1.0642169868418092e-29,1.848977118717947e-27,8.872843686886254e-27
-124,8.205994179971067e-31,7.68074960348225e-29,4.116774812065059e-28
-123,5.1984660335367854e-30,1.2026099483288248e-27,6.256118766606215e-27
-122,5.704761997412071e-29,3.685470039743138e-27,2.0700806391819883e-26
-121,4.0462863311395316e-29,2.865851656446772e-27,1.6024995787714003e-26
-120,1.14989758517494e-29,4.643954232066214e-28,2.178124695654465e-27
-119,3.058116674296495e-30,1.8152789211305757e-27,1.0312889048622799e-26
-118,8.309964767163497e-30,3.701971713276237e-27,1.7671792741277743e-26
-117,2.1661135670049464e-29,3.7265401226935335e-27,1.7783288826967384e-26
-116,2.2478028671339137e-29,1.1321452402483998e-26,6.81583759657043e-26
-115,4.952237713852894e-29,1.4050358368862657e-26,7.19330814327742e-26
-114,2.3781996352694476e-29,2.258019996453482e-27,1.0151549685183054e-26
-113,1.2966878683505749e-30,2.3155043500066735e-27,1.2003389876480263e-26
-112,1.8618248375097224e-29,2.3781052546399404e-27,9.38084971114715e-27
-111,2.436385097255493e-29,1.9306794855363233e-27,9.650458728620323e-27
-110,4.799714128676767e-30,5.69388240919979e-27,3.060895449453461e-26
-109,6.800708539689555e-29,3.4270845215760205e-27,1.2369553652496644e-26
-108,5.596632947020962e-29,1.0147969553304281e-27,8.64448882534143e-27
-107,1.0676863740765412e-29,2.7757776950912564e-27,1.2876057459003885e-26
-106,1.52598734552016e-29,3.116055333500017e-27,1.4775211176677257e-26
-105,1.055947224290011e-29,1.5425366699825365e-27,9.433216187429928e-27
-104,3.6120256296165134e-29,1.251958229404763e-27,4.054855500958652e-27
-103,3.723736530533785e-29,3.775620163411248e-28,3.61636462557628e-27
-102,1.0510994703057934e-29,1.666022351348339e-27,9.332539751521963e-27
-101,1.7275916896366424e-28,1.6077636528815849e-27,9.968142399734333e-27
-100,2.1909282134782733e-27,5.284131768889957e-28,2.5640758200915988e-27
-99,2.7928774522087105e-26,1.274286598939601e-26,1.5242641690890515e-26
-98,2.9457342030613773e-25,1.5490801617811498e-25,3.5359366172526593e-26
-97,3.117808036455244e-24,1.9341161158661924e-24,2.740030333459891e-26
-96,3.1541490354083504e-23,2.041453544393121e-23,5.457332099446406e-25
-95,3.0836593993564037e-22,1.956933917382133e-22,3.9527524168247526e-24
-94,2.9100281708637642e-21,1.8290431501619705e-21,3.1712124196928756e-23
-93,2.648548234217626e-20,1.663865672733783e-20,2.8605600551823643e-22
-92,2.322728511652544e-19,1.459590249465129e-19,2.5198217236170748e-21
-91,1.9610813123456574e-18,1.232454337266484e-18,2.131435044708112e-20
-90,1.5925570227692612e-17,1.0008644862736698e-17,1.731244957345313e-19
-89,1.2427455721802553e-16,7.810231182646301e-17,1.3510517835295688e-18
-88,9.30914328638394e-16,5.850530380153742e-16,1.0122023845313944e-17
-87,6.686584044426807e-15,4.2023261258675866e-15,7.270439260351089e-17
-86,4.600040845433618e-14,2.8909893980164124e-14,5.001571900909116e-16
-85,3.0272118030742383e-13,1.9025125322436052e-13,3.2914404700883978e-15
-84,1.9031380238581155e-12,1.1960657226249212e-12,2.0692554797635808e-14
-83,1.1413616889304613e-11,7.173119901038269e-12,1.2409886921843275e-13
-82,6.519765788448018e-11,4.0974794956723665e-11,7.088860662091548e-13
-81,3.541365936886937e-10,2.2256434663242522e-10,3.850482553040868e-12
-80,1.8257876785243935e-09,1.1474534222955949e-09,1.9851563462596142e-11
-79,8.916763286247975e-09,5.603921346750512e-09,9.695086356973283e-11
-78,4.1161648982273254e-08,2.586887589806009e-08,4.475454977991068e-10
-77,1.7916663135269522e-07,1.126009153558401e-07,1.948056547172242e-09
-76,7.333831337272642e-07,4.6090955431831777e-07,7.973983868057933e-09
-75,2.814497584867967e-06,1.7688282806612845e-06,3.060168322966883e-08
-74,1.0092029218032542e-05,6.342541128245455e-06,1.0972938191943848e-07
-73,3.3678932988233205e-05,2.116621078217386e-05,3.6618686145364996e-07
-72,0.00010412654176696956,6.544044408360044e-05,1.13215497425086e-06
-71,0.0002966584985787408,0.00018644107024584714,3.2255310614900753e-06
-70,0.0007738346160924672,0.0004863321115322873,8.413807805320511e-06
-69,0.0018336054706003496,0.0011523666707382231,1.993656487341196e-05
-68,0.003907555372922089,0.0845370991232144,0.21856840030760763
-67,0.007392570725553789,0.004646011506648429,8.037850462872185e-05
-66,0.012196743646725117,0.007665291740906698,0.00013261368097133362
-65,0.017099297094336698,0.010746401218991125,0.00018591853657757827
-64,0.019544568063882276,0.01228318151947469,0.00021250566453569485
-63,0.01688672600741836,0.010612806593714422,0.00018360727750992516
-62,0.009266462791711958,0.005823697108176497,0.0001007531006584265
-61,0.001679129022311938,0.0010552828033012066,1.825696160539214e-05
-60,0.0009761939222690222,0.0006135089353857905,1.0614035444786121e-05
-59,0.0078056633853389006,0.004905627994895124,8.487000989315999e-05
-58,0.01307038613174155,0.008214350138692674,0.00014211268735623683
-57,0.008574536337755219,0.005388841847927212,9.322987014409423e-05
-56,0.0009038110598978667,0.0005680184525854284,9.827025559470794e-06
-55,0.003109475023952119,0.0019542128546798277,3.380893628415598e-05
-54,0.010883363158455932,0.0068398710465781744,0.00011833345781454908
-53,0.008279946862913291,0.005203701097751869,9.002683532129307e-05
-52,0.0005773497469009263,0.0003628471971462878,6.277452191783479e-06
-51,0.0050728223574456645,0.003188118439297995,5.5156168335071534e-05
-50,0.010855341129361509,0.00682226003217186,0.00011802877776872296
-49,0.0032880129129200285,0.002066418624137082,3.575015660638441e-05
-48,0.0020758670084301653,0.0013046208640475803,2.257064452455147e-05
-47,0.010370183866920485,0.006517353077939252,0.00011275372302484789
-46,0.004686091808314402,0.002945069755984869,5.095129504109596e-05
-45,0.0016606675879917783,0.0359273272157009,0.0928891400140175
-44,0.010283003082542956,0.006462562539897621,0.00011180581716213591
-43,0.0038498080493438317,0.0024194902098000804,4.185848544739042e-05
-42,0.0029674953790401154,0.0018649828576304984,3.2265209211926886e-05
-41,0.010399936761927818,0.0065360518902599085,0.00011307722256201526
-40,0.0015485115175795467,0.0009731935744684893,1.683677367681577e-05
-39,0.006661965764196176,0.004186847951388263,7.243472751518968e-05
-38,0.007966530029925162,0.1723500435779549,0.4456064107763983
-37,0.0012199416237357874,0.0007666971384730384,1.3264273967566888e-05
-36,0.010585638639554983,0.006652760014155358,0.00011509633604116795
-35,0.0022620507313600093,0.0014216318134435636,2.459499705064372e-05
-34,0.0071846087039318055,0.004515313542285736,7.811735936728034e-05
-33,0.0070396837628708174,0.004424232513956609,7.654160845922606e-05
-32,0.0028730233181443955,0.0018056099685221988,3.1238026213402686e-05
-31,0.010521290476719722,0.006612319101783858,0.00011439668644878945
-30,0.0011559989103901702,0.000726511039090823,1.2569032780033304e-05
-29,0.011102791464670029,0.006977775230850395,0.0001207192745730617
-28,0.0020453684234153714,0.0012854534076686467,2.223903719139658e-05
-27,0.009759069650889173,0.0061332859131017865,0.0001061091539541357
-26,0.004152252354492757,0.08983093913597645,0.23225548154230818
-25,0.007867398167433398,0.0049444264749524715,8.554124451766637e-05
-24,0.0063374802563650546,0.003982918430878361,6.890663682028942e-05
-23,0.0062422709757645025,0.003923082221039164,6.787143812365963e-05
-22,0.008094400455433125,0.005087090682216259,8.800941224423604e-05
-21,0.005140923833067921,0.0032309181974820686,5.5896627234399614e-05
-20,0.00934238015995821,0.0058714089231319,0.0001015785407906469
-19,0.0045354819445359625,0.0028504159222702136,4.931373267038022e-05
-18,0.010169520511020684,0.006391242108549093,0.0001105719352425551
-17,0.004318577503993412,0.002714097912741387,4.695535759002495e-05
-16,0.010686605022765937,0.006716214392302739,0.00011619413100750573
-15,0.004394368702555576,0.002761730433782206,4.7779425892025955e-05
-14,0.010977196497958511,0.006898842518238531,0.00011935369607532918
-13,0.004696464923128937,0.002951588951070572,5.106408063047386e-05
-12,0.011096835539192263,0.006974032108284903,0.0001206545165344233
-11,0.005174567920541133,0.003252062508892156,5.626243522471322e-05
-10,0.01108784347804176,0.006968380864470623,0.00012055674696823599
-9,0.0057748195880036384,0.0036293028840555185,6.278889715988673e-05
-8,0.010992118302493662,0.006908220429948825,0.00011951593900541427
-7,0.006426543532303428,0.004038892059024884,6.987501077511275e-05
-6,0.010855013492957762,0.006822054122399097,0.00011802521541696325
-5,0.007040883860723974,0.004424986739865745,7.655465697144935e-05
-4,0.010720885593983041,0.006737758714868659,0.00011656685940669794
-3,0.00752193092350396,0.004727310555473864,8.178502202541252e-05
-2,0.010625587709880775,0.006677866820355715,0.00011553069733137466
-1,0.007786708560365386,0.004893715449423731,8.466391643095903e-05
0,0.010591366800025469,0.006656359993178766,0.00011515861762369199
1,0.007786708560363862,0.004893715449418829,8.466391642993183e-05
2,0.010625587709881378,0.006677866820355554,0.00011553069733115135
3,0.007521930923504101,0.0047273105554755035,8.178502202596013e-05
4,0.010720885593982462,0.006737758714868713,0.00011656685940682046
5,0.007040883860723881,0.004424986739865895,7.655465697153909e-05
6,0.010855013492958296,0.006822054122398921,0.00011802521541677514
7,0.006426543532303829,0.004038892059026457,6.987501077549053e-05
8,0.010992118302493206,0.0069082204299507005,0.00011951593900623584
9,0.00577481958800361,0.0036293028840539594,6.278889715934463e-05
10,0.011087843478041573,0.0069683808644698305,0.00012055674696811786
11,0.005174567920540718,0.0032520625088914125,5.62624352245817e-05
12,0.011096835539191299,0.006974032108281921,0.0001206545165338343
13,0.0046964649231289925,0.0029515889510711027,5.106408063066542e-05
14,0.010977196497957614,0.00689884251824004,0.00011935369607583303
15,0.0043943687025557055,0.0027617304337813624,4.777942589176836e-05
16,0.010686605022766024,0.006716214392301122,0.00011619413100694419
17,0.004318577503992376,0.002714097912740466,4.695535759007842e-05
18,0.01016952051102076,0.006391242108547951,0.00011057193524207878
19,0.0045354819445357665,0.002850415922269988,4.931373267040409e-05
20,0.00934238015995825,0.005871408923132515,0.00010157854079083683
21,0.005140923833068845,0.0032309181974833983,5.5896627234607476e-05
22,0.008094400455433966,0.005087090682216473,8.800941224407644e-05
23,0.006242270975765058,0.003923082221037129,6.787143812281773e-05
24,0.006337480256364908,0.003982918430881978,6.890663682143741e-05
25,0.007867398167433134,0.004944426474965445,8.554124452164366e-05
26,0.004152252354492594,0.0026095674879257893,4.514692486722427e-05
27,0.009759069650888843,0.0061332859130769895,0.00010610915394670563
28,0.0020453684234150687,0.0012854534076666866,2.223903719086309e-05
29,0.011102791464671604,0.006977775230850155,0.00012071927457251747
30,0.0011559989103899805,0.0007265110390908578,1.2569032780089262e-05
31,0.010521290476718967,0.006612319101789813,0.00011439668645077434
32,0.002873023318144204,0.0018056099685181603,3.123802621219868e-05
33,0.007039683762871256,0.004424232513948696,7.65416084567789e-05
34,0.0071846087039321264,0.004515313542288176,7.811735936799077e-05
35,0.002262050731359981,0.0014216318134447478,2.4594997050966046e-05
36,0.010585638639555403,0.006652760014168342,0.0001150963360449783
37,0.0012199416237353915,0.0007666971384869171,1.3264273971902142e-05
38,0.007966530029924987,0.00500672791122207,8.661909296659931e-05
39,0.0066619657641957255,0.004186847951353811,7.243472750477397e-05
40,0.0015485115175794774,0.0009731935744665411,1.6836773676247077e-05
41,0.010399936761927443,0.006536051890256482,0.00011307722256108613
42,0.0029674953790405747,0.0018649828576358428,3.226520921345388e-05
43,0.003849808049344464,0.0024194902098025562,4.1858485447991767e-05
44,0.010283003082543367,0.006462562539918663,0.00011180581716840939
45,0.0016606675879918768,0.0010436803392220514,1.8056232720279053e-05
46,0.004686091808313936,0.002945069755979098,5.095129503944669e-05
47,0.010370183866920228,0.006517353077935675,0.00011275372302387015
48,0.002075867008430408,0.0013046208640454865,2.2570644523836932e-05
49,0.003288012912921018,0.002066418624137183,3.575015660615615e-05
50,0.0108553411293628,0.006822260032165844,0.00011802877776654277
51,0.00507282235744595,0.003188118439304334,5.5156168336880146e-05
52,0.0005773497469009494,0.0003628471971473427,6.277452192092861e-06
53,0.008279946862913178,0.005203701097749124,9.002683532060057e-05
54,0.01088336315845645,0.00683987104657862,0.00011833345781462389
55,0.0031094750239524533,0.0019542128546780426,3.380893628349879e-05
56,0.0009038110598979686,0.0005680184525842099,9.827025559037643e-06
57,0.008574536337754592,0.005388841847926131,9.322987014398505e-05
58,0.013070386131742292,0.008214350138694251,0.00014211268735663126
59,0.007805663385338268,0.004905627994892994,8.48700098926942e-05
60,0.0009761939222689635,0.0006135089353860586,1.0614035444854073e-05
61,0.0016791290223116678,0.0010552828033004616,1.8256961605220814e-05
62,0.009266462791711616,0.005823697108186813,0.00010075310066172669
63,0.01688672600741906,0.010612806593696848,0.00018360727750421028
64,0.019544568063883293,0.012283181519508773,0.00021250566454585583
65,0.01709929709433637,0.010746401218959572,0.00018591853656801976
66,0.012196743646724914,0.007665291740905475,0.0001326136809709862
67,0.007392570725554124,0.004646011506674006,8.037850463644612e-05
68,0.003907555372922176,0.002455782690425094,4.248636493612872e-05
69,0.001833605470600872,0.0011523666707255722,1.993656486941572e-05
70,0.0007738346160923504,0.0004863321115346153,8.413807806059432e-06
71,0.00029665849857859984,0.0001864410702471619,3.2255310619363413e-06
72,0.00010412654176695385,6.544044408371316e-05,1.132154974284405e-06
73,3.367893298823864e-05,2.116621078176978e-05,3.6618686133252244e-07
74,1.0092029218013796e-05,6.342541128561552e-06,1.0972938202106292e-07
75,2.8144975848589626e-06,1.7688282804703684e-06,3.0601683172099936e-08
76,7.333831337233599e-07,4.609095542745268e-07,7.973983856204819e-09
77,1.791666313540067e-07,1.126009154041748e-07,1.9480565613923646e-09
78,4.1161648983493424e-08,2.5868875918452024e-08,4.475455039655432e-10
79,8.916763287492245e-09,5.603921339513545e-09,9.695086096514645e-11
80,1.8257876788435673e-09,1.1474534207641794e-09,1.9851562888576428e-11
81,3.541365938150581e-10,2.225643489742992e-10,3.850483213798092e-12
82,6.519765788363198e-11,4.097479485692097e-11,7.08886040903241e-13
83,1.141361692124944e-11,7.173119825289169e-12,1.2409883624708666e-13
84,1.9031380089193972e-12,1.1960658100469262e-12,2.069258495977525e-14
85,3.0272118333792107e-13,1.902512884721835e-13,3.291450574908794e-15
86,4.600040839416439e-14,2.890989339452623e-14,5.001569838202998e-16
87,6.686584788588302e-15,4.202320353233345e-15,7.270245593855493e-17
88,9.309140608203105e-16,5.850517797671328e-16,1.0121697852667578e-17
89,1.2427441308554543e-16,7.810274604803873e-17,1.3512159902663603e-18
90,1.5925492083668333e-17,1.0008684810583694e-17,1.7315709239623235e-19
91,1.9610754423695346e-18,1.2324809248187637e-18,2.132279493296597e-20
92,2.3227505932624083e-19,1.459765902149054e-19,2.524987749785434e-21
93,2.6485389731704624e-20,1.6645299728842957e-20,2.8789081027440335e-22
94,2.909740060628e-21,1.8288529385466526e-21,3.1704085038153857e-23
95,3.0829598634512633e-22,1.9376270466961733e-22,3.359816268291002e-24
96,3.1527468345809744e-23,1.979557162787433e-23,3.368275099336918e-25
97,3.10993239775056e-24,1.9553123528425027e-24,3.5853389367678526e-26
98,2.9451099420370635e-25,1.8560744202334295e-25,3.858722546153342e-27
99,2.8392948597000885e-26,1.7961886175489353e-26,1.9822579610862102e-28
100,2.9924882565156266e-27,1.9925164138802747e-27,3.2894744283541466e-29
101,1.9360019901224068e-28,1.0434292218335695e-28,7.229590786566494e-30
102,1.2221817658763012e-29,3.816672593857184e-30,5.501061723938586e-30
103,1.5412625748746322e-29,7.676517615756791e-30,3.212959871633396e-30
104,8.090433021069948e-29,6.595962531674429e-29,5.272338128771905e-29
105,5.739827678034813e-30,1.2518080847220916e-29,3.5989853114243136e-30
106,7.578708763505176e-30,3.7143701315962224e-30,2.2104017501599863e-30
107,3.856371775884264e-29,3.192784874017367e-29,9.551024799380876e-30
108,6.460883153874402e-30,1.0141751261539283e-29,7.675734537098363e-30
109,3.235790841039455e-30,2.4929231792874367e-31,9.480171504844045e-29
110,2.206634697587665e-29,3.5808400036288296e-29,2.502796898669267e-29
111,1.2182402918818182e-29,3.5898308391742724e-29,1.45626062540231e-28
112,1.61154177745687e-29,2.7296658842619717e-29,1.8516557313942666e-29
113,3.7713226919077084e-29,2.8667464636116434e-29,3.5792530442496635e-29
114,2.146604791513378e-29,1.4792469682008284e-29,2.0097596052426575e-29
115,2.8774098724530515e-29,3.0900396430012587e-29,9.745847820467646e-30
116,1.134840545277864e-29,7.186509974430077e-30,7.75488324672356e-30
117,1.9696642378643286e-29,3.521464750709261e-29,6.66919636571246e-30
118,2.480192489730412e-29,3.762338918658857e-29,4.9637479607311067e-29
119,6.073687611119135e-30,4.1057716644030775e-30,3.5812598944468555e-30
120,5.717293463378365e-29,2.490667590180822e-29,1.031879195180978e-28
121,1.412757001633572e-29,2.5224410531957657e-30,4.2597208886790355e-29
122,5.540976679708705e-29,5.196105741238164e-29,4.140858371648876e-29
123,3.4095855935713724e-30,1.8392199233332927e-29,1.806796700023408e-30
124,1.147135881685854e-30,5.44373091312836e-31,4.329237608302762e-30
125,1.4434079957458332e-29,1.4977161602922898e-30,1.171132339628968e-28
126,2.635925314368112e-30,2.8962399930319677e-31,1.3856749502849474e-29
127,1.0403699612864549e-29,1.486636708735295e-29,5.901063471056047e-29
128,2.021983879008521e-29,1.252324332453614e-29,3.630162251654392e-29
129,2.769134262014029e-30,4.719298077449647e-30,4.1536953517434635e-29
130,2.1058468779444326e-30,2.1970503460548175e-30,3.8811253298443693e-29
131,3.217894728819174e-29,2.7413879151038653e-29,2.669797574352329e-29
132,2.1299869251479609e-29,2.9108406343903666e-29,3.3513157961839385e-29
133,6.491055213898852e-30,4.332290871664584e-30,1.2178397865670189e-29
134,3.4347234803869644e-29,4.7007602317861193e-29,9.048002718806317e-30
135,2.3388106266755514e-29,2.8355710239437255e-29,2.463221042934054e-29
136,3.482036057352613e-29,1.5900188178887013e-29,4.250755109905742e-29
137,3.875772818273667e-30,6.0117475921851036e-30,5.384373759336638e-29
138,2.2423751727261425e-29,5.172849290803756e-29,5.953852467403845e-29
139,3.98357180204682e-29,1.4161392456517215e-29,1.1738827180491565e-28
140,1.2546186365401417e-29,8.966534080529975e-30,1.0785601638528997e-28
141,5.9564047722782005e-30,4.1597800697350815e-30,2.911876944921475e-29
142,4.112379764670942e-30,4.999970910615258e-30,8.226537457384334e-30
143,2.855682439315978e-29,2.188486139727085e-29,2.962344785834798e-29
144,3.284617044775308e-29,2.960857011536216e-29,9.490424714690923e-30
145,9.262197831521148e-30,1.44240090499323e-29,1.2183729973524225e-29
146,1.283144786419237e-29,1.3038628948501625e-29,1.0994085386018152e-29
147,9.874499606471508e-30,2.093252502165344e-30,4.5571491536507116e-29
148,2.0605248292601305e-29,2.8469506791255055e-29,6.515343780682158e-29
149,3.286802822447922e-29,3.7321099752872777e-29,4.516542617343411e-30
150,6.524664255570579e-30,3.607429709354316e-29,5.444808337716592e-29
151,3.303770425051737e-30,1.3542571981317788e-29,7.692413902924421e-30
152,2.2865955472967012e-29,1.741313478455e-29,4.295816889525153e-29
153,4.217315311502542e-30,7.215687107790934e-30,4.6282947600104725e-29
154,8.512179844079273e-30,6.513769585113379e-30,2.985530916451118e-30
155,1.0914323141780377e-28,8.177998158354662e-29,2.978649161724011e-29
156,5.354000987798158e-29,3.7465335225442537e-29,1.6251709100975867e-29
157,4.133919410307952e-29,4.748480953100406e-29,2.3563736227516562e-29
158,1.4015377422518864e-28,1.673629599068587e-28,1.8614243216464683e-29
159,6.95544722362857e-30,4.776255198605745e-30,9.533508827126455e-29
160,1.0082526882144148e-28,1.0486549636670074e-28,8.147855709919123e-29
161,4.5367654035940206e-29,8.156865984903926e-29,5.475467103763578e-30
162,1.7014273414790766e-28,1.832757490325382e-28,2.7627571910594783e-29
163,1.9323470180068846e-30,4.720425012128836e-30,3.1143727749897877e-30
164,3.623837685619797e-30,5.295074594384247e-30,3.455639906805017e-29
165,1.9253199357732775e-29,4.6754526988747803e-29,8.886358550152189e-30
166,3.960515815717023e-30,4.534297953671189e-31,2.804738577126706e-29
167,2.28907466187038e-29,5.7484622482788904e-30,3.906462778711559e-29
168,1.1000512175509572e-28,8.016254935224947e-29,6.898242291522855e-29
169,1.929563491465175e-30,1.438588310142256e-29,6.961164922614108e-29
170,3.42260266830281e-30,6.763257528811987e-30,2.93399838473663e-29
171,2.9173085205900395e-29,3.710861358541645e-29,2.490927588290821e-29
172,1.344796394067406e-32,4.291465271073802e-31,2.9670952955875116e-30
173,5.033169439537638e-31,1.10889014736303e-30,3.422920919771056e-29
174,7.16781376690229e-30,3.2683826965926895e-31,2.1705221822340407e-29
175,1.7318848025614131e-28,1.6429361414718647e-28,1.5497870310998047e-29
176,3.717244373094098e-29,5.226325848418709e-29,7.457925609034379e-30
177,5.546202841193622e-29,3.247479736311904e-29,5.423144448130704e-29
178,4.471164683589076e-29,4.7433067032092583e-29,2.953060010404457e-31
179,6.339235943428092e-29,7.658450314604426e-29,9.809725893514186e-30
180,2.528851818084171e-30,7.208786109595676e-30,9.727019749822311e-29
181,6.083216204106012e-29,4.823532867870747e-29,7.195174900130584e-29
182,4.2646492524168016e-29,2.7087185243840614e-29,5.859461836552518e-29
183,3.190009558964914e-29,1.03432839963105e-30,1.1684205843412576e-28
184,1.2084159674384164e-29,1.2864110002552843e-30,6.911435942411552e-29
185,9.184654288966295e-29,8.45487164331514e-29,4.415067876031667e-30
186,7.576875926174685e-29,8.341771604814048e-29,1.6822025048773612e-29
187,8.918762108396676e-30,1.6437839346813997e-29,1.1753734694232131e-30
188,2.1116808026286964e-29,8.834700287301355e-29,8.602431853517514e-29
189,6.06506889645714e-29,3.0769456362787915e-29,1.8180497131639186e-28
190,4.8656895389754036e-29,1.0612620729886515e-28,1.3376917820499368e-29
191,6.305314275066471e-29,1.8953012694596824e-29,9.138181508014692e-29
192,4.737724630320242e-29,3.9846273830434204e-29,1.0751461122829185e-28
193,2.037863417078313e-29,2.356367186626212e-29,1.1788560283843872e-30
194,8.061052251459504e-30,1.8915376656867668e-29,7.835753129503568e-30
195,3.639150830691491e-30,9.11629499956061e-31,1.490819966234191e-28
196,2.8919198474178935e-29,1.6881934999984033e-29,1.540095318172407e-29
197,6.732564248714912e-29,6.194701027484517e-29,1.8407939680622694e-29
198,5.88200524350132e-29,4.586588639671191e-29,3.0545893871783416e-30
199,1.4938099283898627e-28,1.4585833420963535e-28,1.158872552251943e-28
200,1.2023789836722923e-29,6.611008264564812e-30,2.9318144437406486e-29
201,1.0930534008140909e-29,1.668828858628282e-29,4.2816147042516647e-29
202,3.6205380689362764e-29,6.805640129269656e-29,2.5273858443052245e-28
203,1.1285317622385748e-28,1.3207327510579444e-28,2.0060045397051023e-29
204,3.587279756648736e-29,4.653371907360403e-29,1.0238429308842472e-29
205,4.4701945616195294e-29,2.5271815797607957e-29,2.062641525332995e-28
206,5.409775211854293e-29,1.7288918345177987e-28,9.599666367367272e-29
207,5.731189489912995e-29,6.63130549495761e-29,8.935271173147043e-30
208,5.197045529061711e-29,4.186667655133021e-29,1.329733960970106e-29
209,9.075060103885689e-29,6.573414236652774e-29,8.535967076968824e-30
210,6.357050194442187e-29,2.878688829114655e-29,1.0021262154566218e-28
211,9.249241089771953e-30,9.425486630475898e-30,4.252540108088684e-29
212,5.0858993243164405e-30,2.3406533909088967e-30,3.615869188322598e-30
213,2.1701895478221434e-30,8.120242247644877e-30,2.8031062007876056e-29
214,2.3940206787566958e-29,5.394675483806398e-29,2.2687149213248352e-29
215,4.613844255893452e-30,7.342702892919883e-30,2.0269032319139846e-29
216,9.972936684046505e-32,2.3257366379606626e-30,1.900139701847166e-29
217,4.401116621399776e-29,2.4532530661336265e-29,1.8156919073223764e-28
218,1.7909850044231005e-29,1.532250928891482e-29,2.5820484382214278e-30
219,1.7955462943866225e-28,1.526220446329108e-28,1.7935233583267416e-28
220,5.337946469753532e-29,3.514475689179216e-29,2.1781378668151998e-29
221,2.6441434029229326e-29,2.073819887834386e-30,5.689595998413548e-29
222,1.8038864768523784e-29,7.139700719680476e-30,3.3001180173506086e-30
223,2.1580031398471348e-30,1.727507485383688e-30,1.501341378262661e-29
224,4.2212932431604425e-30,3.3562576466542296e-30,2.5979157345828484e-29
225,1.220527067147434e-29,1.288920913442171e-29,7.518422704841603e-30
226,2.9701606485528687e-29,2.832446986663689e-29,8.671759813348933e-29
227,2.4945315453921883e-29,2.1266151594864551e-29,4.091578142978687e-29
228,1.4312152948352863e-29,3.7231958536786644e-29,2.4966464356861268e-29
229,1.4427331974464745e-28,1.908335901139644e-28,1.4959619371782305e-29
230,7.305702891159799e-29,5.506982177643634e-29,2.0563699597129867e-29
231,9.902527834429075e-29,1.454792682322614e-28,8.605848153132626e-30
232,5.758038286642219e-30,9.469638092498295e-30,2.5210645293837975e-29
233,5.589718561414415e-31,5.239130737603614e-30,1.0810826809731844e-28
234,1.1519086526780618e-28,7.231628550919723e-29,3.2906274475204526e-29
235,6.210737957856133e-29,4.576806274425174e-29,2.9577684045295e-29
236,2.0270312301702668e-29,6.220166584452423e-29,8.445125863531963e-29
237,3.1335569225887747e-29,4.4304467282322564e-29,6.19273849740427e-29
238,3.478408013645351e-29,1.2069447080560094e-29,2.083841778047253e-28
239,1.3935216941028683e-29,3.0679352005405425e-29,7.765116537958718e-29
240,1.1658423243898891e-29,1.232426980553587e-29,1.665608380380016e-29
241,7.928411834595098e-30,1.4398645937297066e-30,1.4097442275387033e-29
242,1.6320829823633937e-30,1.0499501435612462e-30,9.295334845543042e-29
243,4.599593834562844e-29,5.195749903816744e-29,7.168880832497068e-29
244,3.905793850343113e-29,3.12396554196705e-29,6.991042688686496e-29
245,2.685400208343184e-29,6.506051841688225e-30,4.010660801422276e-29
246,6.055522165151622e-29,6.61502009747979e-29,5.1571900783309185e-30
247,8.897996850666932e-29,9.35613036551997e-29,1.270499550395665e-28
248,5.824232163961857e-30,2.20196657258497e-29,1.0473731807537746e-28
249,8.435105274399634e-30,1.348363491625188e-29,1.6700789852302322e-31
250,4.2221222069194307e-29,3.2677523365715665e-29,2.1953941880277732e-29


==> Raw_data/QKR-AA_raw_data/output_QKR_AA_ErrDetuned_prob_dist_80_20240603-090753.csv <==
Number of iterations,Resonant Success Probabilities,10^-5 Success Probabilities
0,0.008917389220874561,0.00891738922087456
1,0.043638381012411104,0.028126787955005866
2,0.14289160293810507,0.0798762329114496
3,0.2926420628067343,0.14702059027870107
4,0.47171416053086046,0.20334460799367787
5,0.654786043132192,0.2224219660540511
6,0.8159702644110889,0.19876921734763855
7,0.9324744228403592,0.14991725517223928
8,0.9878241418498988,0.08294126974537366
9,0.9741926440413181,0.027850501291940694
10,0.8935075037702516,0.007376749225258826
11,0.7571780767400326,0.027828022642099336
12,0.5844821496731485,0.07772219679631998
13,0.399839947332222,0.14413417123920513
14,0.22936096840904946,0.19614813834019484
15,0.09715194809602579,0.21823669573155102
16,0.021908023253212044,0.19829830365924983
17,0.01426912956346969,0.14770113160768672
18,0.07531545174226932,0.08335003954526575
19,0.19641467903476595,0.028494923074875673
20,0.3604426649756113,0.00828847536840096
21,0.5442048829070676,0.027487068344354083
22,0.7217162691337642,0.07411935573326846
23,0.8678756645073338,0.13893721802973596
24,0.9620152666840112,0.19397386755522728
25,0.9908231795278319,0.2132446581942463
26,0.9502257939008348,0.1930541144466637
27,0.8459638200712023,0.14592540830330153
28,0.6927805173523289,0.08393735793132041
29,0.5123369100996253,0.02888134541002914
30,0.3301487908446821,0.007711051308608282
31,0.17197863642670383,0.026352630828816864
32,0.060192641504873946,0.07413986261104855
33,0.010598006443840163,0.13740869579102596
34,0.030207705757715,0.18765666869995717
35,0.11624881206537714,0.2110350476786263


==> Raw_data/QKR-AA_raw_data/output_QKR_AA_MK_Optimized_initdist_40_20240603-081754.csv <==
Site indices,after 1 call,after 3 calls,after 6 calls
-250,1.4186087869140322e-06,8.002027655493391e-07,2.605000429340667e-09
-249,1.4239858226226783e-06,8.03235820809257e-07,2.6148743146968387e-09
-248,1.4310698166701114e-06,8.072317298310402e-07,2.6278826972747743e-09
-247,1.4420314929511447e-06,8.134149452489775e-07,2.648011689393312e-09
-246,1.4596252880488198e-06,8.2333917775853e-07,2.6803192928223866e-09
-245,1.4804601457945457e-06,8.350916150353783e-07,2.7185784758283034e-09
-244,1.5041671145884404e-06,8.484641403553824e-07,2.7621117411811953e-09
-243,1.5349288023808489e-06,8.65816061423922e-07,2.81859962053729e-09
-242,1.5715691310943388e-06,8.864839810416871e-07,2.885882491829967e-09
-241,1.6119348179035345e-06,9.092532846771872e-07,2.960006262234126e-09
-240,1.6591301835539433e-06,9.358750442844685e-07,3.046671417021809e-09
-239,1.7142527494936072e-06,9.66968345052045e-07,3.1478933406432905e-09
-238,1.7765743627832755e-06,1.0021224536425661e-06,3.2623349164491802e-09
-237,1.8473654739029277e-06,1.0420540002263034e-06,3.3923290922483653e-09
-236,1.9265256053762962e-06,1.0867063079985017e-06,3.5376913462893232e-09
-235,2.0164857361683504e-06,1.1374506330717516e-06,3.7028857144918446e-09
-234,2.1203642797109586e-06,1.1960459967919202e-06,3.893638550069254e-09
-233,2.2352027691069074e-06,1.260823599838018e-06,4.104517198749158e-09
-232,2.3628712331619044e-06,1.3328382799094684e-06,4.338955626024605e-09
-231,2.5089939492727882e-06,1.4152625555104066e-06,4.607281702042102e-09
-230,2.6728728287319622e-06,1.507702651685909e-06,4.908213528171789e-09
-229,2.8560296704290532e-06,1.6110169781259444e-06,5.244545609582268e-09
-228,3.059181619265668e-06,1.7256100588470267e-06,5.617594843995988e-09
-227,3.2827555558709235e-06,1.851722686893972e-06,6.028145107031694e-09
-226,3.533112559546189e-06,1.9929429926879027e-06,6.4878772852401255e-09
-225,3.807624873614248e-06,2.1477887224015546e-06,6.991966019699846e-09
-224,4.102722933682261e-06,2.3142463715353193e-06,7.533856488838445e-09
-223,4.41769652545366e-06,2.491915325411995e-06,8.112244526245536e-09
-222,4.746220932545912e-06,2.677227965113847e-06,8.715516013921702e-09
-221,5.086564015213311e-06,2.869207232773877e-06,9.340490201781385e-09
-220,5.4252087977576e-06,3.060228530552731e-06,9.962345794083933e-09
-219,5.742718760082673e-06,3.239328189547761e-06,1.0545391372132702e-08
-218,6.0209415025228525e-06,3.3962668819231143e-06,1.105629357485499e-08
-217,6.23259522277609e-06,3.515655605565587e-06,1.144495465165639e-08
-216,6.356780384476634e-06,3.5857054395708436e-06,1.1672996644477659e-08
-215,6.361304278180784e-06,3.588257258059997e-06,1.1681303907704115e-08
-214,6.215502084552383e-06,3.5060137813650605e-06,1.1413566414494697e-08
-213,5.897136498571987e-06,3.32643148587377e-06,1.0828949644812544e-08
-212,5.3945234885844776e-06,3.042919693103937e-06,9.90599812992886e-09
-211,4.727918129528838e-06,2.6669037986709283e-06,8.681906425781978e-09
-210,3.935849932210849e-06,2.2201173640780744e-06,7.2274265059014045e-09
-209,3.0929677698088044e-06,1.7446680057670403e-06,5.679636581393862e-09
-208,2.2956248547147504e-06,1.2949062308888597e-06,4.215470672389858e-09
-207,1.661840034333855e-06,9.374036052076336e-07,3.0516475438061985e-09
-206,1.3070743001334927e-06,7.372888702234136e-07,2.400188931014014e-09
-205,1.3143905422767617e-06,7.414157849149871e-07,2.4136237721753157e-09
-204,1.700510473605167e-06,9.59216661057314e-07,3.122658298187487e-09
-203,2.390090518426943e-06,1.34819201754941e-06,4.388938592540071e-09
-202,3.214026405383195e-06,1.8129542419035681e-06,5.901937362811271e-09
-201,3.936635196849606e-06,2.220560312418632e-06,7.228868540303196e-09
-200,4.3234434187919925e-06,2.438749436412183e-06,7.939167003485113e-09
-199,4.223936583850122e-06,2.3826200474899987e-06,7.756441946125904e-09
-198,3.6637338414674817e-06,2.066623285735495e-06,6.7277379720563044e-09
-197,2.8664738917027204e-06,1.6169083099751946e-06,5.263724367405588e-09
-196,2.2053232083892915e-06,1.2439692653268654e-06,4.0496491623456935e-09
-195,2.0354796013260855e-06,1.1481646110233257e-06,3.7377642849942326e-09
-194,2.507639693166418e-06,1.4144986525482613e-06,4.604794869441123e-09
-193,3.4331262633865196e-06,1.936543151279788e-06,6.304271797940971e-09
-192,4.337461601054272e-06,2.4466567529183362e-06,7.964908637691682e-09
-191,4.706274612325756e-06,2.6546952156399934e-06,8.642162371514703e-09
-190,4.327569764531495e-06,2.4410770086796853e-06,7.946744132424593e-09
-189,3.4969759148802208e-06,1.972559189531427e-06,6.421519267397376e-09
-188,2.886848107071955e-06,1.628400909782989e-06,5.3011377068263525e-09
-187,3.0835021880884214e-06,1.7393287008090763e-06,5.662254896040906e-09
-186,4.078795767849866e-06,2.300749638287111e-06,7.489918888354947e-09
-185,5.184225026265113e-06,2.9242954377148585e-06,9.519825703611323e-09
-184,5.538090388203104e-06,3.1239022948667548e-06,1.0169630923189326e-08
-183,4.921808677169422e-06,2.776272747986305e-06,9.037948878954776e-09
-182,4.070260437444859e-06,2.295935066024155e-06,7.474245368939006e-09
-181,4.061979512118255e-06,2.291263997265182e-06,7.459039038169925e-09
-180,5.178028972408285e-06,2.920800394149397e-06,9.508447853683187e-09
-179,6.462741642642209e-06,3.6454756120264775e-06,1.186757398098038e-08
-178,6.68264113085097e-06,3.769515573044703e-06,1.2271376823556475e-08
-177,5.806348243927988e-06,3.2752200363698796e-06,1.0662234567783487e-08
-176,5.2310238418046414e-06,2.9506935127917807e-06,9.605762702625942e-09
-175,6.107149970748306e-06,3.4448949859330853e-06,1.1214598659763198e-08
-174,7.726001173708644e-06,4.35804963511404e-06,1.4187305560623207e-08
-173,8.279988499330192e-06,4.670540431451624e-06,1.5204596095751622e-08
-172,7.390759830635629e-06,4.168948134925973e-06,1.3571699727283271e-08
-171,6.88854190667541e-06,3.885659200302325e-06,1.2649473745004629e-08
-170,8.198905560341615e-06,4.624803514830637e-06,1.505570295154251e-08
-169,9.981518692017216e-06,5.6303322917607555e-06,1.8329126851451943e-08
-168,1.0034289901577191e-05,5.6600992491045065e-06,1.842603101860927e-08
-167,8.997674817796642e-06,5.075369854661673e-06,1.6522488077100083e-08
-166,9.581770413652492e-06,5.4048439953948714e-06,1.759506658080509e-08
-165,1.1848439624278507e-05,6.683417050425072e-06,2.1757365847001238e-08
-164,1.278551116506371e-05,7.211996351075497e-06,2.347811616298699e-08
-163,1.178333683515037e-05,6.646694148717953e-06,2.1637817105680505e-08
-162,1.2136609865570527e-05,6.845966885725605e-06,2.2286534650799213e-08
-161,1.4808789729569487e-05,8.353278652831464e-06,2.719347569068003e-08
-160,1.6153315680505173e-05,9.111693088912119e-06,2.9662437435687753e-08
-159,1.5202131983121316e-05,8.575153466113424e-06,2.7915772542678227e-08
-158,1.61385411041222e-05,9.103359110838237e-06,2.9635306568286496e-08
-157,1.9514780971720256e-05,1.1007814026935598e-05,3.583511761257985e-08
-156,2.0580303310740574e-05,1.1608849302018617e-05,3.779174313488804e-08
-155,1.9882344539700532e-05,1.121514770822602e-05,3.6510077095640616e-08
-154,2.261302026146218e-05,1.2755455569971645e-05,4.1524434214389374e-08
-153,2.6442263789244553e-05,1.491543884726738e-05,4.855609906844254e-08
-152,2.653773542634728e-05,1.496929208215479e-05,4.873141388003518e-08
-151,2.772087973821225e-05,1.563667505397235e-05,5.0904029591724574e-08
-150,3.31083778153038e-05,1.867563188426076e-05,6.07971267600189e-08
-149,3.5701613078935e-05,2.0138412918046366e-05,6.555910149575757e-08
-148,3.629753034841935e-05,2.047455537947072e-05,6.665338799712402e-08
-147,4.2404058212433364e-05,2.3919099447564007e-05,7.786684459098086e-08
-146,4.8095466857504735e-05,2.7129484848714583e-05,8.831801470541864e-08
-145,4.955189033444139e-05,2.795101796284156e-05,9.099245446176587e-08
-144,5.6787409274663704e-05,3.203239848089884e-05,1.0427908441292438e-07
-143,6.60568844288625e-05,3.7261084304601977e-05,1.2130068120213837e-07
-142,6.977037437552925e-05,3.935577380204837e-05,1.281197864863647e-07
-141,7.9846989989813e-05,4.5039747958529646e-05,1.466235403826845e-07
-140,9.392150240807452e-05,5.297883861016493e-05,1.724686581922349e-07
-139,0.00010165737331662969,5.734245552424794e-05,1.8667408744334617e-07
-138,0.000117940930341404,6.652761459204668e-05,2.1657568795451663e-07
-137,0.00013939234547308098,7.862783691811023e-05,2.559670592159591e-07
-136,0.0001544729598290703,8.713444523958418e-05,2.8365968840694975e-07
-135,0.00018312831840998708,0.00010329823711812281,3.3627970709482723e-07
-134,0.00021662905800301177,0.00012219519074953728,3.9779733071352275e-07
-133,0.00024634476265676306,0.0001389570980945466,4.5236446998137446e-07
-132,0.00029820215835799253,0.00016820859564548382,5.475905387300972e-07
-131,0.00035225430350454943,0.00019869809805474724,6.46846840469575e-07
-130,0.0004123651764303677,0.00023260518167295596,7.572288222142157e-07
-129,0.0005046684141399173,0.0002846711964660517,9.267258505755732e-07
-128,0.0005959159316405285,0.0003361417051316559,1.0942842526320415e-06
-127,0.0007164579088672772,0.00040413650710590624,1.315636259590927e-06
-126,0.000873011366707395,0.0004924445107474599,1.603116379948227e-06
-125,0.0010343519790267605,0.0005834528319692611,1.899387183483374e-06
-124,0.001259068469221095,0.000710209946821985,2.312035516859619e-06
-123,0.001507930376334594,0.0008505869049700343,2.7690222360126566e-06
-122,0.0017922888519778034,0.0010109866153895143,3.2911915315994632e-06
-121,0.002154773539081329,0.001215455424392833,3.956824490278402e-06
-120,0.002520170909010805,0.0014215672070366314,4.627806027994807e-06
-119,0.002964591306698607,0.001672253960551982,5.443898059310723e-06
-118,0.0034323431712120897,0.0019361014279104017,6.302833811125642e-06
-117,0.0038959814696637694,0.0021976285325238393,7.154215798534019e-06
-116,0.004407579108006965,0.0024862083360624662,8.093665830931814e-06
-115,0.004823035831703763,0.0027205573844888064,8.856571679064264e-06
-114,0.005216269121568152,0.0029423707335474495,9.578668498005794e-06
-113,0.005481478391919142,0.11499268212511295,0.2562362799239139
-112,0.005572087293591222,0.0031430791233726814,1.0232059681856851e-05
-111,0.005541293279611755,0.0031257089678855157,1.017551244086708e-05
-110,0.00525350834815547,0.0029633764769749758,9.647051119884734e-06
-109,0.004855326659999041,0.0027387718565664125,8.915867531276176e-06
-108,0.004319526513407791,0.0024365400058489707,7.931974282285739e-06
-107,0.0037466710862493853,0.0021134061712720087,6.880036181720751e-06
-106,0.0033053469814585974,0.001864465961380582,6.0696298935096345e-06
-105,0.003011393818085774,0.0016986541206222845,5.529841811205393e-06
-104,0.003031650034226571,0.0017100801602195734,5.567038431418363e-06
-103,0.003335301367651244,0.0018813625031851517,6.124635325495033e-06
-102,0.003819888406070665,0.002154706283300622,7.014485615089546e-06
-101,0.0044111667065749125,0.002488232013330003,8.100253756561308e-06
-100,0.004796626873123077,0.0027056607323116618,8.808076737409415e-06
-99,0.004901004420080384,0.002764537571723706,8.999745897506198e-06
-98,0.004631621209460056,0.002612585044626605,8.5050757773791e-06
-97,0.004065121054253408,0.002293036064625792,7.464807902653045e-06
-96,0.003539365519757361,0.001996470135667511,6.4993596378559505e-06
-95,0.0032334145177429826,0.0018238906054922064,5.9375398483326316e-06
-94,0.0033912246665252018,0.0019129074779763383,6.2273276381914135e-06
-93,0.003920817811352515,0.0022116381097229674,7.1998229315970265e-06
-92,0.004460002153135839,0.002515778902747658,8.189930601705502e-06
-91,0.004741047909962189,0.0026743099889403685,8.706016729232495e-06
-90,0.004461936485861911,0.0025168700128639057,8.193482628840485e-06
-89,0.0038775849606822524,0.002187251508576263,7.120434169838998e-06
-88,0.0034138653175907734,0.001925678519422627,6.268902809450614e-06
-87,0.0034130969595167894,0.001925245107284221,6.267491869815987e-06
-86,0.003960776680204898,0.0022341779372170344,7.273199661385763e-06
-85,0.004505206491721785,0.09451205331291972,0.21059963557111636
-84,0.004577937863484148,0.002582303572891252,8.40649670167098e-06
-83,0.00410023486712474,0.0023128429137180967,7.529287623080993e-06
-82,0.003497372136592858,0.0019727826880246136,6.4222469203901155e-06
-81,0.003483741373950167,0.0019650939058487946,6.397216662576126e-06
-80,0.00402083791350561,0.002268057020363032,7.383490485193017e-06
-79,0.0045265845873715665,0.002553336436930556,8.312196353828316e-06
-78,0.004409702546145687,0.0024874061159852693,8.09756510941215e-06
-77,0.0037453644061690647,0.002112669104778271,6.877636715907119e-06
-76,0.003457539614570086,0.0019503141296967328,6.3491022035326435e-06
-75,0.003879941111840475,0.002188580556229911,7.124760785152044e-06
-74,0.00445634499880214,0.002513715990804892,8.183214945635224e-06
-73,0.004385385098197827,0.002473689234158349,8.052910822661061e-06
-72,0.003702735538867438,0.0020886231959729926,6.799357053861913e-06
-71,0.0035140495472847123,0.001982190010394718,6.452871754902435e-06
-70,0.004075907047515244,0.0022991201814769797,7.484614291994978e-06
-69,0.004490971775932948,0.002533248114871029,8.246800318859218e-06
-68,0.004088843882505697,0.0023064175359302722,7.508370284525509e-06
-67,0.00349914416323755,0.0019737822452229226,6.425500903952838e-06
-66,0.0038273148697891483,0.0021588953711255453,7.028122878803224e-06
-65,0.004444964472773466,0.002507296512461404,8.162316811335347e-06
-64,0.004196037320537856,0.002366882751102828,7.705210284517406e-06
-63,0.003582831830748038,0.0020209884261076613,6.579177103913751e-06
-62,0.0037655878798704143,0.002124076675158386,6.914773211188495e-06
-61,0.0044283185161761805,0.0024979069325863535,8.131749735161751e-06
-60,0.004167300799741743,0.002350673177603155,7.652441225553664e-06
-59,0.003529910163170968,0.001991136598632613,6.481996706718039e-06
-58,0.0039320728737227625,0.002217986817079323,7.220490674309303e-06
-57,0.004437653756210242,0.0025031727147824014,8.148892096208136e-06
-56,0.003937443046198016,0.002221016000960471,7.230351956076437e-06
-55,0.003568514137973249,0.07486174031650306,0.16681317013220465
-54,0.004201027973629427,0.002369697857322806,7.714374651571273e-06
-53,0.004335377836570543,0.002445481352291152,7.961082168870013e-06
-52,0.0035962979374509906,0.0020285843298707695,6.603905002659605e-06
-51,0.0038786927761644938,0.002187876400392909,7.122468458293724e-06
-50,0.004445650279695277,0.0025076833594804802,8.163576164125263e-06
-49,0.0038020991843756057,0.002144671815346032,6.981819154120171e-06
-48,0.0036903733374194126,0.0020816499783623964,6.776656263275496e-06
-47,0.004379943318130007,0.0024706196581651503,8.042918048363516e-06
-46,0.0039927260229744325,0.0022521997855991516,7.3318684420985656e-06
-45,0.0036092436282568873,0.002035886679667133,6.6276772574918475e-06
-44,0.004309269558350737,0.0024307543065972097,7.913139369644647e-06
-43,0.004088173759010406,0.002306039535538224,7.5071397326827986e-06
-42,0.003573499088117561,0.002015724052632579,6.562039329482156e-06
-41,0.00431758131859999,0.0024354427687065822,7.92840230752156e-06
-40,0.004061432231601243,0.0022909552893429284,7.45803409456991e-06
-39,0.003583046808631838,0.0020211096899107293,6.579571869375857e-06
-38,0.004392453115187003,0.0024776761308856797,8.065889868625044e-06
-37,0.003914589085976944,0.0022081246370014673,7.188385083749407e-06
-36,0.0036878941429058206,0.0020802515249490794,6.772103701702523e-06
-35,0.00444792310877112,0.0025089654071615394,8.167749775235328e-06
-34,0.003694332408894196,0.002083883194432157,6.783926331940335e-06
-33,0.003941548476626203,0.002223331774558353,7.23789078496116e-06
-32,0.0043482150472565605,0.0024527225110929584,7.984655220557332e-06
-31,0.0035360909020103718,0.001994623003312587,6.493346437015183e-06
-30,0.00429977718686479,0.0024253998903723956,7.895708465953466e-06
-29,0.003989977224598105,0.002250649255185907,7.326820806826094e-06
-28,0.003688188242264704,0.002080417419249911,6.772643758946321e-06
-27,0.004466761393703839,0.0025195916262078255,8.202342637725694e-06
-26,0.0035482804669019273,0.0020014988408448282,6.515730213321381e-06
-25,0.004240036072453596,0.002391701378550666,7.786005474312153e-06
-24,0.004050745661469979,0.002284927254656115,7.4384102772333065e-06
-23,0.00364751362356464,0.002057473854631912,6.697952695160655e-06
-22,0.004538527840655606,0.002560073336068561,8.33412782645791e-06
-21,0.0034234866694588684,0.0019311056903490531,6.28657056060902e-06
-20,0.004455950803719808,0.0025134936349341212,8.182491082380453e-06
-19,0.003806032913784412,0.0021468907365746665,6.989042686783058e-06
-18,0.0038806616554213002,0.0021889869973645225,7.126083923869916e-06
-17,0.004434443136780505,0.0025013616823277756,8.142996415905648e-06
-16,0.0033589677335927213,0.0018947121254773288,6.168094024282004e-06
-15,0.004758814738246442,0.002684331825302968,8.738642070650637e-06
-14,0.0033161595849051004,0.0018705650884049965,6.089485146442921e-06
-13,0.0045412515760755254,0.002561609729074956,8.339129438462767e-06
-12,0.0037177867213670805,0.002097113202507307,6.826995636629134e-06
-11,0.004046073046313284,0.0022822915459243002,7.429829923900379e-06
-10,0.0041914664713937925,0.002364304446110423,7.696816803835313e-06
-9,0.0036759283020247305,0.0020735018846933895,6.750130752579094e-06
-8,0.004421712207356815,0.002494180474214261,8.119618527510776e-06
-7,0.0035586015301808365,0.07465378960043591,0.16634979701258312
-6,0.0044473916743120205,0.0025086656378925567,8.166773898402874e-06
-5,0.0035340493988354465,0.00199347144095421,6.489597610656258e-06
-4,0.004496624477182987,0.0025364366663688394,8.257180410549488e-06
-3,0.0034387820518840496,0.0019397334441220526,6.314657569757181e-06
-2,0.004637604040814501,0.002615959814501146,8.516062088563912e-06
-1,0.0033215210519806685,0.0018735893617780452,6.0993304424568585e-06
0,0.004721221907260103,0.002663126622291914,8.669610113920773e-06
1,0.0033215210519803107,0.0018735893617752412,6.099330442753957e-06
2,0.004637604040814104,0.002615959814503114,8.516062088263926e-06
3,0.00343878205188465,0.0019397334441211955,6.314657569959805e-06
4,0.004496624477182833,0.0025364366663698104,8.257180410433899e-06
5,0.003534049398836072,0.00199347144095287,6.489597610868917e-06
6,0.00444739167431168,0.002508665637894316,8.166773898144132e-06
7,0.003558601530181682,0.0020073207019965793,6.534682847661035e-06
8,0.004421712207356563,0.0024941804742125676,8.119618527726556e-06
9,0.0036759283020247964,0.0020735018846943665,6.7501307524482335e-06
10,0.004191466471394028,0.002364304446110196,7.696816803884905e-06
11,0.004046073046313082,0.002282291545924844,7.429829923809609e-06
12,0.0037177867213677336,0.00209711320250609,6.826995636876697e-06
13,0.004541251576075098,0.0025616097290771735,8.339129438138775e-06
14,0.003316159584905737,0.0018705650884055214,6.089485146445131e-06
15,0.004758814738246982,0.002684331825303422,8.738642070648063e-06
16,0.0033589677335930743,0.0018947121254750962,6.1680940246130865e-06
17,0.004434443136779766,0.0025013616823307827,8.142996415453495e-06
18,0.003880661655422209,0.0021889869973636656,7.126083924082568e-06
19,0.0038060329137842783,0.00214689073657531,6.9890426866837305e-06
20,0.0044559508037196535,0.002513493634935234,8.182491082212136e-06
21,0.0034234866694592215,0.0019311056903452846,6.286570561127724e-06
22,0.004538527840655508,0.0025600733360739724,8.334127825738308e-06
23,0.0036475136235649998,0.0020574738546289334,6.697952695560813e-06
24,0.0040507456614703495,0.0022849272546574696,7.438410277123634e-06
25,0.004240036072453891,0.08894920045606154,0.19820402312431817
26,0.003548280466901536,0.002001498840851551,6.515730212420728e-06
27,0.004466761393704805,0.0025195916262062213,8.202342638020496e-06
28,0.00368818824226472,0.0020804174192453977,6.772643759530325e-06
29,0.003989977224597938,0.00225064925519381,7.326820805836872e-06
30,0.004299777186865011,0.0024253998903643673,7.895708466992234e-06
31,0.003536090902009729,0.0019946230033169106,6.49334643637543e-06
32,0.004348215047256569,0.0024527225110920685,7.984655220656174e-06
33,0.0039415484766263855,0.0022233317745578916,7.2378907850372564e-06
34,0.0036943324088937047,0.00208388319443173,6.7839263319398985e-06
35,0.004447923108771228,0.0025089654071667774,8.167749774624692e-06
36,0.0036878941429059806,0.002080251524940511,6.772103702759094e-06
37,0.0039145890859763315,0.0022081246370075497,7.188385082925791e-06
38,0.004392453115187358,0.002477676130882509,8.065889869060225e-06
39,0.0035830468086316997,0.0020211096899123053,6.579571869161732e-06
40,0.004061432231601035,0.0022909552893446605,7.458034094319145e-06
41,0.004317581318599092,0.002435442768699758,7.928402308294779e-06
42,0.003573499088117888,0.002015724052638312,6.562039328801923e-06
43,0.004088173759009461,0.002306039535535512,7.507139732904156e-06
44,0.004309269558351693,0.002430754306598255,7.91313936963636e-06
45,0.003609243628256385,0.002035886679665795,6.627677257589528e-06
46,0.003992726022974338,0.0022521997855998715,7.331868441998507e-06
47,0.004379943318129753,0.002470619658165718,8.042918048262192e-06
48,0.00369037333742016,0.0020816499783576454,6.7766562639543504e-06
49,0.003802099184375287,0.0021446718153493834,6.981819153653862e-06
50,0.00444565027969504,0.0025076833594814573,8.16357616398713e-06
51,0.0038786927761648,0.002187876400387083,7.122468459068818e-06
52,0.0035962979374507915,0.0020285843298743274,6.6039050021948385e-06
53,0.004335377836570902,0.002445481352292984,7.96108216867844e-06
54,0.004201027973629886,0.002369697857323566,7.714374651549843e-06
55,0.003568514137973598,0.0020129121633197513,6.552885433124765e-06
56,0.003937443046198222,0.002221016000956043,7.230351956645091e-06
57,0.004437653756210044,0.0025031727147791674,8.148892096554245e-06
58,0.003932072873722145,0.002217986817074741,7.220490674802294e-06
59,0.0035299101631706513,0.0019911365986381387,6.4819967060083836e-06
60,0.004167300799741847,0.002350673177598576,7.652441226166837e-06
61,0.004428318516176974,0.002497906932586586,8.13174973521135e-06
62,0.0037655878798703024,0.0021240766751582326,6.914773211164136e-06
63,0.0035828318307476043,0.002020988426107072,6.57917710392627e-06
64,0.0041960373205377315,0.002366882751111331,7.705210283443053e-06
65,0.004444964472774307,0.002507296512452533,8.162316812554875e-06
66,0.003827314869789094,0.002158895371125437,7.028122878794151e-06
67,0.003499144163237134,0.0019737822452328933,6.425500902643426e-06
68,0.004088843882505115,0.0023064175359248894,7.508370285158984e-06
69,0.004490971775931572,0.002533248114873189,8.246800318423666e-06
70,0.004075907047516422,0.0022991201814773626,7.484614292104662e-06
71,0.003514049547285298,0.001982190010392647,6.452871755213171e-06
72,0.0037027355388672724,0.0020886231959802936,6.7993570529239005e-06
73,0.004385385098198586,0.0024736892341474036,8.052910824135684e-06
74,0.004456344998801735,0.002513715990804688,8.183214945613438e-06
75,0.003879941111839705,0.0021885805562287643,7.124760785219724e-06
76,0.0034575396145696278,0.0019503141297030004,6.3491022026980204e-06
77,0.003745364406169552,0.0021126691047752416,6.877636716318566e-06
78,0.004409702546146418,0.002487406115983357,8.09756510972586e-06
79,0.004526584587372462,0.002553336436938673,8.312196352936185e-06
80,0.004020837913504987,0.002268057020344369,7.3834904874404855e-06
81,0.0034837413739485946,0.001965093905853551,6.397216661789704e-06
82,0.0034973721365936586,0.001972782688041396,6.422246918395024e-06
83,0.00410023486712501,0.0023128429137179796,7.529287623123605e-06
84,0.004577937863484576,0.0025823035728731823,8.406496703985807e-06
85,0.004505206491721777,0.002541277572353614,8.272939618723765e-06
86,0.003960776680204736,0.0022341779372391317,7.273199658644936e-06
87,0.003413096959516021,0.0019252451072846058,6.267491869634502e-06
88,0.003413865317590924,0.0019256785194141951,6.268902810526521e-06
89,0.003877584960682687,0.0021872515085787692,7.1204341695691005e-06
90,0.004461936485861741,0.002516870012864874,8.193482628684912e-06
91,0.004741047909961552,0.002674309988935617,8.706016729744225e-06
92,0.004460002153135494,0.0025157789027522317,8.189930601117351e-06
93,0.0039208178113519405,0.0022116381097276056,7.199822930961386e-06
94,0.0033912246665246974,0.001912907477980488,6.2273276376025715e-06
95,0.003233414517743424,0.00182389060549466,5.937539848080626e-06
96,0.0035393655197588246,0.0019964701356652197,6.499359638346976e-06
97,0.004065121054252736,0.0022930360646209996,7.4648079031878936e-06
98,0.0046316212094601765,0.0026125850446309974,8.505075776836207e-06
99,0.00490100442008114,0.0027645375717289763,8.999745896968466e-06
100,0.004796626873122279,0.002705660732312371,8.8080767372021e-06
101,0.004411166706574535,0.002488232013324564,8.100253757201441e-06
102,0.003819888406071014,0.002154706283295006,7.014485615820269e-06
103,0.0033353013676516267,0.001881362503192725,6.124635324579183e-06
104,0.0030316500342251976,0.001710080160221815,5.5670384309375326e-06
105,0.003011393818085925,0.0016986541206226438,5.529841811177714e-06
106,0.003305346981459298,0.0018644659613864449,6.069629892865607e-06
107,0.003746671086249216,0.0021134061712782966,6.880036180915328e-06
108,0.004319526513408023,0.0024365400058548826,7.931974281590515e-06
109,0.004855326659999533,0.002738771856557115,8.915867532492074e-06
110,0.005253508348155471,0.002963376476941199,9.647051124155295e-06
111,0.005541293279611254,0.003125708967875199,1.017551244208756e-05
112,0.005572087293590976,0.00314307912332622,1.0232059687666659e-05
113,0.005481478391918898,0.0030919688423416227,1.006567397987771e-05
114,0.005216269121567195,0.002942370733582704,9.578668493492782e-06
115,0.004823035831702325,0.0027205573845010744,8.856571677321575e-06
116,0.004407579108007657,0.002486208336096514,8.093665826755335e-06
117,0.00389598146966398,0.0021976285325332797,7.154215797371933e-06
118,0.0034323431712116703,0.0019361014279020198,6.302833812130436e-06
119,0.0029645913066986386,0.0016722539605545624,5.443898059010096e-06
120,0.00252017090901136,0.0014215672070361195,4.627806028134558e-06
121,0.0021547735390812024,0.0012154554243911406,3.9568244904789705e-06
122,0.0017922888519774495,0.0010109866153942908,3.291191530944715e-06
123,0.0015079303763347943,0.0008505869049737992,2.7690222355813877e-06
124,0.0012590684692204907,0.0007102099468190716,2.312035517147276e-06
125,0.0010343519790261436,0.0005834528319729003,1.8993871829526654e-06
126,0.0008730113667075025,0.0004924445107449448,1.6031163802739564e-06
127,0.0007164579088675387,0.00040413650710222407,1.3156362600963563e-06
128,0.000595915931640575,0.0003361417051287209,1.0942842530175033e-06
129,0.0005046684141400385,0.0002846711964668062,9.267258504954433e-07
130,0.0004123651764304278,0.0002326051816729471,7.572288222292788e-07
131,0.0003522543035043992,0.0001986980980568779,6.468468401744852e-07
132,0.00029820215835772257,0.00016820859564461158,5.475905388029535e-07
133,0.00024634476265718514,0.00013895709809469447,4.52364470020546e-07
134,0.0002166290580029642,0.00012219519074995673,3.9779733065966596e-07
135,0.0001831283184100331,0.00010329823711608511,3.3627970735446427e-07
136,0.00015447295982934134,8.713444524036957e-05,2.836596883431101e-07
137,0.00013939234547286528,7.862783691690903e-05,2.55967059337533e-07
138,0.00011794093034140262,6.652761459198982e-05,2.1657568795882303e-07
139,0.0001016573733165626,5.734245552300172e-05,1.8667408759247802e-07
140,9.392150240794184e-05,5.297883861019179e-05,1.7246865817106716e-07
141,7.984698998972069e-05,4.5039747956777704e-05,1.466235405880814e-07
142,6.977037437581078e-05,3.935577380130666e-05,1.2811978662079442e-07
143,6.605688442878764e-05,3.726108430470369e-05,1.2130068118046759e-07
144,5.678740927463497e-05,3.2032398480919994e-05,1.0427908440795251e-07
145,4.9551890334345055e-05,2.7951017962422067e-05,9.099245450595962e-08
146,4.809546685743173e-05,2.712948484848997e-05,8.831801472340283e-08
147,4.240405821245945e-05,2.391909944868306e-05,7.786684445509891e-08
148,3.629753034850972e-05,2.047455537850669e-05,6.665338812740164e-08
149,3.5701613078977995e-05,2.013841291873536e-05,6.555910141288115e-08
150,3.3108377815354234e-05,1.8675631883605105e-05,6.079712684815505e-08
151,2.7720879738167567e-05,1.5636675054499733e-05,5.0904029519144405e-08
152,2.6537735426330538e-05,1.496929208095318e-05,4.873141402833284e-08
153,2.644226378930564e-05,1.4915438849147006e-05,4.855609884248876e-08
154,2.261302026139471e-05,1.2755455568815183e-05,4.1524434351466674e-08
155,1.98823445396767e-05,1.1215147709072116e-05,3.6510076984929235e-08
156,2.058030331070942e-05,1.1608849301761817e-05,3.7791743161964054e-08
157,1.951478097174039e-05,1.1007814026715595e-05,3.5835117642659564e-08
158,1.613854110416335e-05,9.103359109858057e-06,2.9635306695440968e-08
159,1.5202131983090277e-05,8.57515346553334e-06,2.791577260939356e-08
160,1.6153315680436435e-05,9.111693089583657e-06,2.966243734341994e-08
161,1.480878972959652e-05,8.353278652731057e-06,2.7193475705895933e-08
162,1.2136609865609365e-05,6.845966885710689e-06,2.228653465729283e-08
163,1.1783336835129376e-05,6.646694148587488e-06,2.1637817117581325e-08
164,1.2785511164992172e-05,7.211996350100168e-06,2.3478116274676824e-08
165,1.184843962424575e-05,6.683417050855552e-06,2.175736578921079e-08
166,9.581770413670063e-06,5.404843995601037e-06,1.759506655649593e-08
167,8.997674817856852e-06,5.075369854835677e-06,1.652248806400052e-08
168,1.0034289901529122e-05,5.660099249190706e-06,1.8426031001232376e-08
169,9.981518692019274e-06,5.630332291486786e-06,1.832912688589513e-08
170,8.198905560343622e-06,4.624803514907463e-06,1.5055702941227296e-08
171,6.888541906685983e-06,3.885659200264984e-06,1.2649473751648688e-08
172,7.390759830603283e-06,4.168948134712529e-06,1.3571699750114341e-08
173,8.279988499344982e-06,4.670540431688942e-06,1.5204596067279142e-08
174,7.72600117374866e-06,4.3580496349579255e-06,1.4187305583257944e-08
175,6.107149970695916e-06,3.4448949853830158e-06,1.1214598719672639e-08
176,5.23102384176764e-06,2.950693512922161e-06,9.605762680817092e-09
177,5.806348243973722e-06,3.2752200363381417e-06,1.0662234577737377e-08
178,6.682641130839441e-06,3.7695155729299535e-06,1.2271376835957401e-08
179,6.462741642634515e-06,3.64547561194115e-06,1.186757399114371e-08
180,5.178028972441475e-06,2.920800394134167e-06,9.508447859430677e-09
181,4.061979512112172e-06,2.291263996980656e-06,7.459039071387975e-09
182,4.07026043743223e-06,2.295935065878534e-06,7.474245385618732e-09
183,4.921808677176599e-06,2.7762727479610427e-06,9.037948883340579e-09
184,5.538090388167755e-06,3.123902294624591e-06,1.0169630949910509e-08
185,5.184225026253632e-06,2.9242954376317057e-06,9.51982571302949e-09
186,4.07879576784364e-06,2.3007496384682416e-06,7.489918865572708e-09
187,3.0835021880522985e-06,1.7393287009618613e-06,5.662254872599688e-09
188,2.8868481070754373e-06,1.6284009096642013e-06,5.301137722114805e-09
189,3.496975914896589e-06,1.9725591890143763e-06,6.421519333595591e-09
190,4.327569764525902e-06,2.441077008488437e-06,7.946744155490433e-09
191,4.706274612308097e-06,2.654695216212102e-06,8.642162297621256e-09
192,4.337461601066691e-06,2.4466567532563676e-06,7.964908597106836e-09
193,3.4331262633848523e-06,1.936543151196449e-06,6.3042718088216715e-09
194,2.5076396931815677e-06,1.4144986525043968e-06,4.604794876060874e-09
195,2.0354796013282357e-06,1.1481646111709418e-06,3.737764266566427e-09
196,2.2053232083927702e-06,1.2439692652349096e-06,4.049649174589723e-09
197,2.8664738917081317e-06,1.6169083095648148e-06,5.26372441941974e-09
198,3.663733841453357e-06,2.066623285630376e-06,6.727737984468658e-09
199,4.223936583864127e-06,2.382620048004696e-06,7.756441883022514e-09
200,4.32344341876289e-06,2.438749437022946e-06,7.939166922137904e-09
201,3.936635196816861e-06,2.2205603127435183e-06,7.228868495625388e-09
202,3.214026405385457e-06,1.812954242143941e-06,5.9019373333249235e-09
203,2.3900905184027094e-06,1.3481920177038295e-06,4.3889385701900964e-09
204,1.7005104735997288e-06,9.592166610005932e-07,3.1226583046208058e-09
205,1.3143905422417261e-06,7.414157846868245e-07,2.4136237955445374e-09
206,1.3070743001168136e-06,7.3728887019603e-07,2.400188932825946e-09
207,1.661840034351574e-06,9.374036053351905e-07,3.0516475303592035e-09
208,2.2956248547110255e-06,1.2949062309301076e-06,4.215470667323053e-09
209,3.0929677697944565e-06,1.7446680057607996e-06,5.6796365798885446e-09
210,3.935849932249753e-06,2.2201173641016804e-06,7.227426507820424e-09
211,4.7279181295470114e-06,2.6669037987090215e-06,8.681906423450436e-09
212,5.394523488572354e-06,3.042919693086861e-06,9.90599812987034e-09
213,5.897136498555698e-06,3.3264314859992132e-06,1.0828949625679438e-08
214,6.215502084587733e-06,3.506013781494684e-06,1.141356640329964e-08
215,6.361304278170616e-06,3.5882572580724753e-06,1.1681303905219906e-08
216,6.356780384479199e-06,3.5857054395324625e-06,1.1672996648118986e-08
217,6.232595222754703e-06,3.5156556056359683e-06,1.1444954640118752e-08
218,6.020941502504527e-06,3.396266882087059e-06,1.1056293553045158e-08
219,5.742718760131471e-06,3.2393281897868772e-06,1.0545391347562545e-08
220,5.425208797743025e-06,3.0602285308238567e-06,9.962345757564885e-09
221,5.086564015214573e-06,2.869207233026747e-06,9.340490170640804e-09
222,4.746220932523134e-06,2.67722796535969e-06,8.715515981492958e-09
223,4.417696525477453e-06,2.4919153255890176e-06,8.112244506230275e-09
224,4.102722933654832e-06,2.314246371609566e-06,7.533856475976239e-09
225,3.807624873643151e-06,2.147788722452904e-06,6.991966016638093e-09
226,3.5331125595750253e-06,1.9929429926641205e-06,6.487877291248944e-09
227,3.2827555558638643e-06,1.851722686814927e-06,6.0281451156934346e-09
228,3.059181619223882e-06,1.7256100586786048e-06,5.617594859719742e-09
229,2.856029670444049e-06,1.6110169779910095e-06,5.244545628565417e-09
230,2.672872828711387e-06,1.5077026515279253e-06,4.90821354661318e-09
231,2.508993949246776e-06,1.415262555453158e-06,4.607281706115876e-09
232,2.36287123320699e-06,1.3328382799553907e-06,4.338955625014363e-09
233,2.2352027691187997e-06,1.2608235998264352e-06,4.104517200859538e-09
234,2.120364279689548e-06,1.1960459968174432e-06,3.893638543859214e-09
235,2.0164857361452137e-06,1.1374506331112632e-06,3.7028857063320776e-09
236,1.92652560538214e-06,1.0867063080405391e-06,3.5376913413560615e-09
237,1.8473654738957177e-06,1.0420540002373354e-06,3.3923290907972225e-09
238,1.7765743627811438e-06,1.0021224536477036e-06,3.2623349151800804e-09
239,1.7142527495150833e-06,9.669683451171223e-07,3.1478933344816692e-09
240,1.6591301835600212e-06,9.358750443212351e-07,3.046671413458347e-09
241,1.6119348179145618e-06,9.092532846852868e-07,2.960006262219333e-09
242,1.5715691310605943e-06,8.864839810207978e-07,2.88588248977405e-09
243,1.534928802388809e-06,8.658160614644059e-07,2.8185996162218366e-09
244,1.504167114606957e-06,8.484641404351089e-07,2.7621117335624127e-09
245,1.4804601458136535e-06,8.350916150740097e-07,2.718578472953329e-09
246,1.4596252880426682e-06,8.233391777177361e-07,2.6803192967556854e-09
247,1.4420314929423345e-06,8.134149452154868e-07,2.6480116924267127e-09
248,1.431069816656192e-06,8.072317298573795e-07,2.6278826931220067e-09
249,1.4239858226485016e-06,8.032358208516115e-07,2.614874312342815e-09
250,1.4186087869205162e-06,8.002027655633086e-07,2.6050004278531078e-09


==> Raw_data/QKR-AA_raw_data/output_QKR_AA_NA_Successprobs_prob_dist20240603-120948.csv <==
Number of iterations,Noiseless Success Probabilities,2.5 *10^-4 Success Probabilities,5*10^-4 Success Probabilities,7.5*10^-4 Success Probabilities,10^-3 Success Probabilities
0,0.0036492982258270693,0.0036488051997165664,0.0036474289596100285,0.0035973506082980734,0.003625806270061937
1,0.018087071391300957,0.01810784202229444,0.018079451716968516,0.01798106342616863,0.01797912376668205
2,0.06056046342017739,0.060540077387151316,0.06040704465633956,0.05998910869900646,0.059772706493653946
3,0.12859855527279612,0.1284509292897733,0.1280254873057232,0.12682288610548437,0.1260709459757913
4,0.2182431837662759,0.21786304476187993,0.21684831267512375,0.2142594526864763,0.2125323660885073
5,0.32427921046295244,0.3235569600484149,0.32168678699386277,0.31712466827303076,0.31321771864511894
6,0.4405379159660658,0.4393043296932026,0.4363318102492309,0.4292057293653549,0.4225305748397663
7,0.560255869449122,0.558472431359739,0.5540775271085632,0.5443220855165377,0.5344720680336151
8,0.6764683959351552,0.6740577896150183,0.6677892957173852,0.6544257001641741,0.6410643937696742
9,0.782414751094018,0.779349155409038,0.7709812235671559,0.7541544174404555,0.7364630043087746
10,0.8719314322328579,0.8682770678203263,0.8574568472732342,0.8374606748584044,0.8159249764287443
11,0.9398107443401071,0.9356080859887398,0.9230808970502578,0.8989361280219418,0.8736060661520695
12,0.9821037613546969,0.9774102037789633,0.9633315694512659,0.9360085571732053,0.9057666240055514
13,0.9963500576785269,0.9911544228348138,0.9757056108361201,0.946898514311229,0.912817688816442
14,0.981720845142118,0.9762215337357014,0.9594088089154574,0.9293292981042693,0.8955487172397789
15,0.9390671883311965,0.9334126495586541,0.9162289012351384,0.8856929516503274,0.8526251397165613
16,0.8708704933141453,0.8654123393097441,0.849044604581811,0.8202041039276265,0.7857170488495389
17,0.7810981501229377,0.775875712836113,0.7611419623173405,0.7332737696105281,0.7001214616833836
18,0.6749727270863585,0.670155838610732,0.6573995984111594,0.6326919439402899,0.6037019851825616
19,0.5586681442952437,0.5544877604634096,0.5436882548096961,0.5230303820886208,0.4953566422267842
20,0.4389505015191356,0.43551888375612496,0.4269044202358907,0.40982450712546975,0.3884802644573343
21,0.32278445565940805,0.3202488294078759,0.31383481867955326,0.30149322900046044,0.28603482853249335
22,0.2169280470035344,0.21525708174968838,0.2111187728674022,0.20284944868652627,0.1926815657657958
23,0.12753954554417207,0.12658212979761943,0.12470020794331527,0.11953962740033558,0.11603685591067835
24,0.05981918935113252,0.05942449970493609,0.05922339256387369,0.05720178917297938,0.058389871567849715
25,0.017706657114927554,0.01768498234623089,0.018307126267324038,0.01847577931244636,0.02204557924580564
26,0.0036518746064955186,0.003661922721593382,0.004515239762210929,0.005576487167961964,0.009980548882554062
27,0.018472488546275805,0.018165294303656324,0.01844786320733028,0.019068721460427242,0.02145355592248805
28,0.06130629943914996,0.06030480697300632,0.05897466533837611,0.05791574797576985,0.05664436787321172
29,0.12966142062806799,0.12774159071842586,0.12375978322573943,0.1194227325203438,0.11222823963170774
30,0.21956124552862671,0.21632109295781907,0.20871011457012004,0.1995471738637938,0.18485871939659068
31,0.3257757894751825,0.32112306291546094,0.3090953545585197,0.29425709351165513,0.269624190415692
32,0.4421259477061493,0.43578961900547897,0.41848194115951187,0.3965439352497927,0.3611936150234924
33,0.5618429690691612,0.5538162077849286,0.5307997405925725,0.5013197988261714,0.4554742604783314
34,0.6779622328139817,0.6683690424204664,0.6393044408949947,0.6023306798449533,0.5455154662057791
35,0.7837284202351191,0.7725787581213562,0.7381026997862946,0.690673899641637,0.6270586397093333
36,0.8729885100228212,0.8603572816397679,0.8206936747578468,0.7645336552153181,0.6924795222259151
37,0.9405497345453382,0.9264619866830132,0.8831844990006703,0.8195604613594148,0.7423551257763056
38,0.9824816727074605,0.9676272492689849,0.921038718600356,0.8520701284463695,0.7737754209613493
39,0.9963449049237634,0.9810822703263401,0.9332169630559929,0.8620426995301139,0.7787318017639348
40,0.9813329280449061,0.9662993209656877,0.9189218681866462,0.8466578426295721,0.7657074815225916
41,0.938319074237712,0.9237516929936733,0.8771302581379545,0.8027013526895015,0.7340153151876689
42,0.8698057042806442,0.8561721671546288,0.812308170826659,0.740678895512302,0.6755590713720325
43,0.7797786309899499,0.7676298820958166,0.7274658671038152,0.6613506480906174,0.6050833347686765
44,0.6734752417946245,0.6630042555287241,0.6285165311723189,0.5693475904548372,0.5211383998419655
45,0.5570798100902213,0.5483787285625071,0.5201741199581165,0.46977580326732,0.43083744643419564
46,0.43736372084482383,0.4305092993801539,0.4086232864563226,0.3692260909036941,0.3403289020142335
47,0.32129154058207937,0.31640004305579456,0.3011407586535554,0.2706393394347132,0.25530671549647205
48,0.21561584889325408,0.21255783985553214,0.20299568221478392,0.18257612620959934,0.17857286992317742
49,0.12648440243610698,0.12493254545937008,0.12032687161782799,0.1093464060188074,0.11351812331702707
50,0.059082484927409376,0.058624155149512004,0.05786680147228899,0.05459305680714537,0.0641805028684971
51,0.017331249666351058,0.01746263271761522,0.0189224273353021,0.021523474553796954,0.03437512351375005


==> Raw_data/QKR-AA_raw_data/output_QKR_AA_NA_errors_scaling20240603-121755.csv <==
Number of iterations,2.5 *10^-4 Success Probabilities,5*10^-4 Success Probabilities,7.5*10^-4 Success Probabilities,10^-3 Success Probabilities
0,0.0007888417768046885,0.0007477064868163449,0.009235132005154831,0.0023491955765132452
1,-0.03323300958957276,0.0030478697329763826,0.01884586046796915,0.01079476246189058
2,0.03261765284171547,0.061367505535131484,0.10157417265260883,0.07877569265234419
3,0.236201572836503,0.22922718682917287,0.31567451863320095,0.25276092970048236
4,0.6082224070335762,0.5579484364608644,0.7082188586310403,0.5710817677768598
5,1.1556006632600813,1.0369693876358665,1.2719186115416312,1.1061491817833502
6,1.9737380365810964,1.682442286733954,2.014610951237492,1.800734112629948
7,2.8535009430127545,2.4713369362235227,2.8326726991260918,2.5783801415506846
8,3.856970112219038,3.4716400871079856,3.9187014703966327,3.5404002165481008
9,4.90495309596799,4.573411010744843,5.0240593161888905,4.595174678524338
10,5.846983060050448,5.789833983849446,6.128134644347287,5.600645580411356
11,6.72425336218776,6.691938915939755,7.266598456562731,6.620467818803766
12,7.509692121173828,7.508876761372418,8.194702965598507,7.633713734914549
13,8.313015749940966,8.25777873696274,8.791385487519637,8.353236886208492
14,8.798898250266518,8.924814490664223,9.31405280672865,8.617212790233907
15,9.047262036067849,9.135314838423225,9.488753187710072,8.644204861463523
16,8.733046407041911,8.73035549293375,9.007358113158897,8.515344446460649
17,8.355899658919519,7.9824751222388635,8.502112091095032,8.097668843955407
18,7.707021561002314,7.029251470079645,7.516583670412184,7.127074190379689
19,6.688614130934489,5.9919557942190504,6.335602170066284,6.3311502068459475
20,5.490588420817044,4.8184325132979655,5.177954558873932,5.0470237061801315
21,4.057002002451426,3.5798547919419166,3.7851069615906874,3.6749627126914706
22,2.6735444061536384,2.323709654452888,2.5028619230236693,2.424648123773862
23,1.5318651944842276,1.1357350403427224,1.4222076700153765,1.1502689633493726
24,0.6315034339142933,0.23831871490353207,0.4653155872272256,0.1429317783282806
25,0.034679629914663446,-0.24018766095859345,-0.13673283511445466,-0.43389221308780845
26,-0.016076984156581514,-0.3453460622861641,-0.3421533442607015,-0.6328674276058543
27,0.49151078819116845,0.009850135578209906,-0.10599696251581106,-0.2981067376212246
28,1.6023879458298307,0.9326536403095415,0.6027647046009086,0.46619315659382415
29,3.0717278554273975,2.360654960931424,1.8202112191509665,1.7433180996360251
30,5.184244113292236,4.3404523834026705,3.5580571848591833,3.4702526132036033
31,7.4443624955544685,6.672173966665107,5.6033237268493075,5.615159905949047
32,10.138125921072572,9.457602618654981,8.103468881130066,8.093233268265692
33,12.84281805477221,12.417291390635476,10.759674709864855,10.63687085908298
34,15.349104629624577,15.463116767594798,13.445609416716172,13.244676660820264
35,17.839459382020628,18.250288179529804,16.543025883285722,15.666978052578584
36,20.20996541288529,20.917934105989744,19.280863076889432,18.050898779690606
37,22.540396579720046,22.946094217867152,21.509204121941927,19.81946087690326
38,23.767077501560863,24.577181642841772,23.184274535305054,20.870625174611114
39,24.42021535587724,25.251176747108193,23.87594762553768,21.76131031598286
40,24.053771326749462,24.96442394330396,23.94223740717049,21.562544652231452
41,23.30780999046187,24.475526439902982,24.109817164126312,20.430375905004304
42,21.81365940162454,22.99901338159409,22.955877114371937,19.424663290861165
43,19.437998230613296,20.925105554453882,21.053863626548008,17.469529622127343
44,16.753578025440596,17.98348424892224,18.511582460406633,15.233684195265894
45,13.921730444342728,14.76227605284195,15.52071232407135,12.62423636560257
46,10.967074343471861,11.496173755400484,12.113356433978614,9.703481883059034
47,7.8263960420557055,8.060312771409594,9.004835759531765,6.598482508560732
48,4.892814460355099,5.048066671388063,5.873728477094176,3.7042978970076663
49,2.4829711627790463,2.463012327311598,3.046754918631038,1.2966279119079909
50,0.733327644635795,0.4862733820481552,0.7981205547136007,-0.5098017941087718
51,-0.21021288202265898,-0.6364710675804172,-0.745284424434826,-1.7043873847398991


==> Raw_data/QKR-AA_raw_data/output_QKR_NA_profile_0.25_20240603-093524.csv <==
Site indices,delta=0,delta=1/20,delta=1/5,delta=1
-100,(4.12910915869099e-17+8.540262974053575e-19j),(1.3725557170028954e-16+7.150143916032789e-19j),(3.48312425283554e-17-5.643521917724258e-19j),(8.62743361502876e-06-2.625802136488331e-20j)
-99,(2.753125912339488e-17+1.1653748995891635e-18j),(3.4493457341910027e-18-1.2856028248102713e-18j),(1.475502691766028e-17+1.859619352640408e-19j),(9.171337007309157e-06+5.505714157152952e-20j)
-98,(-2.3276172129654936e-17-9.283270255930411e-19j),(3.0030138864748623e-17+6.253521450620188e-19j),(2.0457623728900072e-17-1.5893037758863818e-19j),(1.0283008701701238e-05+2.244637310223896e-20j)
-97,(7.784434245482695e-18+2.2192244290112885e-19j),(2.966847288733267e-17-4.3323338117688933e-19j),(2.2316034392857907e-17+5.731468056896575e-20j),(1.2010666130724154e-05+4.468098796766434e-20j)
-96,(1.6791103114392045e-17+1.622869780519603e-19j),(2.2845122696479087e-17-3.3492115144287594e-19j),(3.243010868240723e-17+4.929412754135995e-19j),(1.442784373723889e-05-5.929230630780102e-21j)
-95,(-5.969883619510077e-17-8.914024902901708e-19j),(1.7616523676218993e-17-2.471865143823096e-19j),(7.436936859780716e-18-1.1168392931234756e-19j),(1.763481245744315e-05+9.08972231522271e-20j)
-94,(5.279890003662627e-17-2.4205087361843757e-19j),(1.0630785395678644e-16-6.911533872860395e-19j),(1.0493348860259203e-17+5.273438531404396e-19j),(2.1760420404919995e-05-1.0151160477250756e-20j)
-93,(1.3714041165738163e-17+8.01348897246749e-19j),(-1.6980176932074197e-17-4.988372824430117e-19j),(3.638777602999403e-18+3.479763630814293e-19j),(2.696430797079346e-05+7.657210930403377e-21j)
-92,(7.60269121873365e-17+3.874056335378513e-19j),(1.3812991330133294e-17+1.7736420641753698e-20j),(-5.0853224045303574e-17+5.589204891682921e-19j),(3.343943627915761e-05-3.057755852363522e-20j)
-91,(-8.558604448078496e-17-1.3891019871868485e-19j),(-5.156911140898459e-17+3.3198429854128067e-19j),(-1.1442167012152083e-17+3.779237518553212e-19j),(4.1414852300638906e-05-7.796177273312286e-20j)
-90,(2.4081055228557964e-17-9.710677950144965e-19j),(3.012801609462478e-17+1.5218282995508167e-18j),(-3.3181957051557655e-17+5.205475856981575e-19j),(5.115859700018207e-05+9.729701615397331e-20j)
-89,(1.009416931602133e-18+1.929549373614738e-18j),(1.7002272377818717e-17-1.200986749408664e-18j),(-3.6175474753822166e-17+4.373356520473901e-19j),(6.298064492752544e-05-3.3970033010868326e-20j)
-88,(6.32447337761269e-18+6.642462564740829e-19j),(4.050701524031135e-17-2.726454906901453e-19j),(-3.519467336933382e-17+1.1048980607464547e-19j),(7.72357450896052e-05+8.012547042040844e-20j)
-87,(-1.107174633131107e-16-1.7769364477348066e-18j),(-1.2277396828950957e-16+2.4757271184568455e-19j),(-6.46560154407297e-17+1.5143066188713717e-19j),(9.432601440644888e-05-2.579943372575362e-20j)
-86,(-4.642114343293086e-17+1.2564637670496167e-18j),(-3.3947822380817686e-17-5.935683479999277e-19j),(-1.9589737358020653e-17-3.0824106805822545e-19j),(0.00011470311738001291-9.248312225694733e-20j)
-85,(-3.2786415464751526e-17+5.882031386497626e-19j),(3.319055890562564e-17+1.2479810661651752e-18j),(-5.661847266600478e-17+8.759352134522208e-20j),(0.00013886984981112155+2.623568748834438e-20j)
-84,(6.6314458192038556e-18+1.5709993005294217e-18j),(-2.230758864596002e-17+2.9894878262757486e-19j),(-6.934366560704798e-19-3.594991802709293e-19j),(0.00016738093165319213+1.0185192012432637e-19j)
-83,(-5.728111466869638e-18-8.38456758612854e-19j),(2.159936827218706e-17+4.72611998931043e-20j),(1.028034585832336e-16-1.0999524897704135e-19j),(0.00020084280567943163+1.3088520999250751e-19j)
-82,(4.6709613159901074e-17-2.8404935898044113e-19j),(6.570473193303699e-17+1.2581250108281879e-18j),(4.0331349800372437e-16-6.059841636659949e-20j),(0.00023991223590786248+8.117417387841229e-21j)
-81,(4.5219486749591397e-17-7.661622874829541e-20j),(3.2661997048919925e-17-2.101956696951251e-18j),(1.7491824988963498e-15+3.206445526163278e-19j),(0.00028529350401774876-1.93411564697605e-20j)
-80,(-1.3563511346928253e-17+1.5400582099077722e-18j),(3.0052267672226234e-17+5.029184655024178e-20j),(7.656808672661248e-15+6.441137391115456e-20j),(0.00033773401455441-5.349352141338568e-20j)
-79,(1.697651518998489e-17-3.478645960397976e-19j),(-1.4932955145526583e-17+1.886872051249264e-18j),(3.271603230931536e-14-9.093908362071144e-20j),(0.00039801814163187494-5.217936083341193e-20j)
-78,(-3.447015531115348e-17-5.175672277470432e-19j),(-4.2084906284216634e-17-1.3044459304656087e-19j),(1.3635780322808772e-13+3.114776845109462e-19j),(0.0004669591819077121-4.758766186608447e-20j)
-77,(-3.939056413075489e-17-8.103683503759239e-19j),(-5.054434119391597e-17-1.832289908249022e-18j),(5.535320499793616e-13-1.2584966723423426e-19j),(0.0005453893212558263+8.483608306313894e-20j)
-76,(9.132880625827028e-17+5.341304821045292e-20j),(5.0599507262057624e-17+1.1428039637256343e-19j),(2.185576345359751e-12+1.584796450345468e-19j),(0.0006341475757738656+1.1022621101969513e-19j)
-75,(-4.6852332631135835e-17-2.0386622614265456e-19j),(1.9546875358332042e-17+1.2778409016588318e-18j),(8.388495381703318e-12-8.600024284007929e-20j),(0.0007340657309697387+7.975720164988449e-20j)
-74,(2.0270762842024148e-16-8.718472347198974e-19j),(7.237996214156232e-16+8.609770765757534e-19j),(3.1277223841591237e-11-6.094648109415183e-19j),(0.0008459523750166522-5.532220125906448e-20j)
-73,(1.6115334686966209e-15+7.421968519011539e-20j),(4.691048434313762e-15-3.656182251454424e-20j),(1.1320810446400031e-10-1.7280190737144882e-19j),(0.000970575201059121-2.4989126305226966e-20j)
-72,(1.0049359860179877e-14-4.1305966991356107e-19j),(2.787620862394344e-14+2.513545326311789e-20j),(3.9746521056778405e-10-4.647523060423194e-19j),(0.001108641837279125+1.7688399199560973e-19j)
-71,(6.146209916582553e-14+9.681305345708385e-19j),(1.6115377962816008e-13-1.293784924288065e-19j),(1.3525137622965988e-09-5.034547944339685e-19j),(0.0012607795487891286-1.128146142527384e-19j)
-70,(3.605363963398279e-13-1.4854592158288526e-19j),(8.952610043018393e-13+9.845176545897617e-19j),(4.4569017482052504e-09+5.2892823498784525e-20j),(0.001427514238891145+2.074948445389002e-19j)
-69,(2.0298058351038676e-12-3.2097089308895133e-19j),(4.782206624532945e-12-5.625043232319852e-19j),(1.4209497136658811e-08+1.6920806610384734e-20j),(0.0016092492549349142+5.871121192748252e-20j)
-68,(1.0971228894330747e-11-2.372569063761347e-19j),(2.4539007080674927e-11+1.0222153253323119e-19j),(4.378844525830935e-08+2.9912009002775055e-19j),(0.0018062445717906982+1.6865137355159915e-19j)
-67,(5.684948995914298e-11+1.5514599569044587e-19j),(1.2080614790902057e-10-3.462379520799961e-19j),(1.302954980892859e-07+1.110291449005427e-19j),(0.0020185969796765383-1.753192764693891e-19j)
-66,(2.8203890220358697e-10-2.1656250181128307e-19j),(5.698604371663207e-10+6.154356106292534e-19j),(3.739491227923926e-07+2.4445503206657116e-19j),(0.002246221938769744+1.97512015316304e-19j)
-65,(1.3377861847814168e-09+1.0155925037579061e-18j),(2.572061866653699e-09+4.03796487823886e-19j),(1.0339514611049984e-06+2.535672536944553e-19j),(0.002488837777166396-1.2763810441999494e-19j)
-64,(6.057483786950079e-09-6.932170579888397e-19j),(1.1090807640037317e-08-1.352076342054677e-19j),(2.7507252459467073e-06+6.396422240750052e-19j),(0.0027459528984423182-3.4439168495277775e-19j)
-63,(2.6139569663658135e-08-2.243578519039828e-19j),(4.5613117928912096e-08+2.1715807185232125e-19j),(7.031827166817197e-06+6.702942288537702e-19j),(0.003016856628354763+2.020636800344536e-20j)
-62,(1.0730218074235731e-07+6.20451633863775e-20j),(1.7859464389029356e-07+1.0246981079408898e-18j),(1.7247754075839426e-05+6.024521837346211e-20j),(0.0033006142661894545+9.225049063436386e-20j)
-61,(4.181625122401243e-07+8.385626177817573e-19j),(6.64395092699643e-07+6.454391058077769e-19j),(4.052841014716329e-05+4.9678482356464715e-19j),(0.0035960668152738894-1.7308340727365828e-20j)
-60,(1.5436020169749477e-06-1.4331797467542762e-18j),(2.3431323370608334e-06-3.9048218868423246e-19j),(9.107777143768768e-05-3.9482323253891075e-19j),(0.003901835750880301-1.9283896184326224e-19j)
-59,(5.383852619760668e-06-6.979551485375435e-19j),(7.814493592989994e-06-2.0837010502455788e-19j),(0.0001953851148923889+2.685094442796132e-19j),(0.004216333045194763-8.650323973834542e-20j)
-58,(1.76927703660095e-05-8.538092108323347e-19j),(2.457678559380272e-05-1.40438062654763e-18j),(0.00039932565382869444-2.834251650851694e-19j),(0.004537776512504991+9.822935210189714e-20j)
-57,(5.4607676090090685e-05+1.3078188705606397e-18j),(7.265943574158406e-05-5.624298769768554e-19j),(0.0007758398934462547+6.183340514956392e-20j),(0.004864210368774187-3.8168098696666824e-19j)
-56,(0.0001577138269265584+7.182839392716467e-19j),(0.00020119673012734671-7.928228386300251e-19j),(0.0014295281540651803-7.648707513706332e-19j),(0.005193530724725499-8.126884082210986e-20j)
-55,(0.0004244093575155193+9.893344823930228e-19j),(0.000519606853534668-1.2197274440461925e-19j),(0.0024915078812778285+3.049318610115481e-20j),(0.005523515557568032+7.017138572409844e-20j)
-54,(0.0010587691577919776+6.505213034913027e-19j),(0.0012453382212855152+7.792703114739563e-19j),(0.004095960422418442+5.285485590866834e-19j),(0.0058518585409846925+1.3711345833678987e-20j)
-53,(0.0024337247379608374-4.174178364069192e-18j),(0.0027533217783541853+1.7889335846010823e-18j),(0.006332145551647413+2.244637310223896e-19j),(0.0061762059633611475+3.07737657649328e-19j)
-52,(0.005116035599272888+2.6291902682773483e-18j),(0.005574325934827079-8.538092108323347e-19j),(0.009175754873321068+1.5720931501039814e-18j),(0.0064941958374386405+8.184455852844677e-20j)
-51,(0.009742101171623316+3.577867169202165e-18j),(0.010239346221397664-4.0115480381963664e-18j),(0.01242162874250363-2.7816561987831223e-18j),(0.006803498206776823-7.3603192649458445e-19j)
-50,(0.016595630406212487+8.673617379884035e-19j),(0.016859999953629894+4.553649124439119e-18j),(0.01565876963905401+1.2874900798265365e-19j),(0.007101855590608115-2.2641190680107448e-18j)
-49,(0.024857982186643986+9.107298248878237e-18j),(0.024480735158630466-4.553649124439119e-18j),(0.018332046398126772+1.0299920638612292e-18j),(0.007387122482418991+2.4775713707188285e-20j)
-48,(0.03191949249685953-3.0899761915836876e-18j),(0.03061457649416322+2.710505431213761e-18j),(0.01990569980598668-1.565316886525947e-18j),(0.007657302830748008+3.6930636500287495e-19j)
-47,(0.03372988316338408-8.673617379884035e-19j),(0.03179029857213411-3.3610267347050637e-18j),(0.02008122721785959+2.4530074152484538e-18j),(0.007910584483339334-3.536362554786704e-19j)
-46,(0.02719103662279785+9.432558900623889e-18j),(0.025748503562597776-3.7947076036992655e-18j),(0.018958971658734024+2.7647155398380363e-18j),(0.008145369666135344-1.0222628882175337e-19j)
-45,(0.013981665428040328-4.0115480381963664e-18j),(0.014429427668272404-3.0357660829594124e-18j),(0.017026124581626854-1.8973538018496328e-18j),(0.008360300693113991+1.9397054492123478e-19j)
-44,(0.002198054672394476-1.0842021724855044e-18j),(0.004698399254774684-3.0357660829594124e-18j),(0.01494089442145789-4.87890977618477e-19j),(0.008554280256527418+1.317136232980437e-19j)
-43,(0.0013060853104739254-2.439454888092385e-19j),(0.003781419235004138+3.2526065174565133e-18j),(0.01322513812408572-3.5101045334218206e-18j),(0.008726485823229557+2.947674656444965e-19j)
-42,(0.01182321751932843-2.1141942363467336e-18j),(0.011498754526557842-5.380353280959316e-18j),(0.012062418070341979+1.3552527156068805e-20j),(0.008876377854014074-2.761327408049019e-19j)
-41,(0.021206795601170482+4.7704895589362195e-18j),(0.01820761401220167-2.6020852139652106e-18j),(0.011328854448945321+5.149960319306146e-19j),(0.009003701761183864+2.964615315390051e-20j)
-40,(0.01661600004827919+3.3610267347050637e-18j),(0.014902190171676-4.065758146820642e-18j),(0.010798084145736055+1.3823577699190182e-18j),(0.009108483716653744-1.5008365034162134e-20j)
-39,(0.0035513586772810512-9.215718466126788e-19j),(0.00585324394354568+9.215718466126788e-19j),(0.010329333452399428-9.910285482875314e-19j),(0.00919102061076571+2.0582900618279498e-19j)
-38,(0.0013249648942993135-2.507217523872729e-18j),(0.004163506949626794+1.4365678785432934e-18j),(0.009902446793246856+1.4094628242311558e-18j),(0.009251864633265487-4.895850435129856e-19j)
-37,(0.013143731710590058+2.2768245622195593e-18j),(0.011597789527680171+4.0115480381963664e-18j),(0.009537765785140427+6.505213034913027e-19j),(0.009291803096172281-2.744386749103933e-19j)
-36,(0.01753824063346906+1.0299920638612292e-18j),(0.014324749360701631-4.0115480381963664e-18j),(0.009231100530932035+1.0842021724855044e-19j),(0.00931183423843954-9.486769009248164e-20j)
-35,(0.005641096122786149+1.734723475976807e-18j),(0.007071443510727788-1.0299920638612292e-18j),(0.008960843685965095+2.520770051028798e-18j),(0.009313139840733588-2.829090043829363e-19j)
-34,(0.0007731199418510915+2.574980159653073e-19j),(0.004011076842924266-9.215718466126788e-19j),(0.008716537989231722-2.710505431213761e-19j),(0.009297055533307747+2.1175823681357508e-20j)
-33,(0.012708942161559702-1.0842021724855044e-19j),(0.010724388897705302+3.0357660829594124e-18j),(0.008498509731113673+3.7947076036992655e-19j),(0.009265039700416413-1.052014920489841e-18j)
-32,(0.014463292469502079-2.7647155398380363e-18j),(0.011734118382169987-3.5236570605778894e-18j),(0.008304003632667428+5.421010862427522e-19j),(0.009218641872142979-6.572975670693371e-19j)
-31,(0.0016351824229903901+1.7889335846010823e-18j),(0.0046809314402509366+3.06287113727155e-18j),(0.008127486713205883+1.5327061180566565e-18j),(0.009159471451490936-1.8295911660692887e-19j)
-30,(0.004952011731720246+1.8431436932253575e-18j),(0.006256984667190637-3.835365185167472e-18j),(0.00796665595739996-2.0599841277224584e-18j),(0.009089167554847457+3.6591823321385775e-19j)
-29,(0.015490765643515212+7.589415207398531e-19j),(0.011707558807058472+1.3010426069826053e-18j),(0.007820544542370952+9.75781955236954e-19j),(0.00900937065218927-6.776263578034403e-21j)
-28,(0.005370982871173314-2.8189256484623115e-18j),(0.006595375723447394+6.505213034913027e-19j),(0.007686953935649087+7.047314121155779e-19j),(0.008921696584982992-2.710505431213761e-19j)
-27,(0.0018308849267786864-3.903127820947816e-18j),(0.004674559824129279-1.1926223897340549e-18j),(0.007564249220146194-2.168404344971009e-19j),(0.008827713420308601+2.1091120386632078e-19j)
-26,(0.014225101047115716+3.74049749507499e-18j),(0.010637706357614051+2.1412992906588713e-18j),(0.007451654322462942-2.358139725155972e-18j),(0.008728921474988379+2.981555974335137e-19j)
-25,(0.00650181528617012-1.6263032587282567e-18j),(0.007012236074280371-3.7947076036992655e-19j),(0.007348039203492546+1.3010426069826053e-18j),(0.008626736718874463+2.710505431213761e-20j)
-24,(0.0015238371492419752-3.943785402416022e-18j),(0.0045457664085774485+8.402566836762659e-19j),(0.007252444177191693+1.0842021724855044e-19j),(0.008522477646902801+2.710505431213761e-20j)
-23,(0.01390566761430989-1.3010426069826053e-18j),(0.010165721143797216-2.0599841277224584e-18j),(0.0071642952182697246-3.7947076036992655e-19j),(0.008417355599333858-2.710505431213761e-20j)
-22,(0.004748920338900132-5.082197683525802e-18j),(0.006098098567485497-1.1926223897340549e-18j),(0.007082886851369498-5.421010862427522e-20j),(0.008312468412280847+3.7947076036992655e-19j)
-21,(0.0033155807205379815-7.589415207398531e-19j),(0.005319004383882025-1.2468324983583301e-18j),(0.007007650620380671+5.421010862427522e-20j),(0.00820879719877099-2.710505431213761e-20j)
-20,(0.013698333532283731-9.75781955236954e-19j),(0.009833485790205182+1.6263032587282567e-19j),(0.00693816954434085+1.938011383317839e-18j),(0.008107205995987087-4.472333961502706e-19j)
-19,(0.0012662918100896524+1.6263032587282567e-18j),(0.004526339005695097+5.963111948670274e-19j),(0.0068739726047154165-3.5914196963582334e-19j),(0.008008443967914988+3.3542504711270293e-19j)
-18,(0.008123387112210797+2.3987973066241786e-18j),(0.007281262145427485+4.607859233063394e-19j),(0.006814712681075702-4.0657581468206416e-19j),(0.007913149824672604+1.3552527156068805e-20j)
-17,(0.01003114862849093+2.8189256484623115e-18j),(0.008140952598314398-1.2468324983583301e-18j),(0.006760073887921399+9.215718466126788e-19j),(0.007821858110060066+1.3552527156068805e-19j)
-16,(0.000500096912357301-1.904130065427667e-18j),(0.004156210010382157-7.860465750519907e-19j),(0.00670974802422516+1.3010426069826053e-18j),(0.007735007016913055-2.168404344971009e-19j)
-15,(0.013086590980838697+7.589415207398531e-19j),(0.009205970130897035+3.469446951953614e-18j),(0.006663506004963176-4.336808689942018e-19j),(0.0076529474153519-5.421010862427522e-20j)
-14,(0.0021099005800356003-1.6601845766184287e-18j),(0.004863477920097356-4.336808689942018e-19j),(0.006621108270705986+2.2768245622195593e-18j),(0.007575952822450916+5.421010862427522e-19j)
-13,(0.00788575380636672-1.4094628242311558e-18j),(0.007025194375273199+1.0842021724855044e-19j),(0.006582363958816652-0j),(0.00750423010535586+5.421010862427522e-19j)
-12,(0.00844208820605635+5.8140341499535175e-18j),(0.0073190885214409005+4.391018798566293e-18j),(0.006547099783219181+2.710505431213761e-19j),(0.0074379307990193435+6.505213034913027e-19j)
-11,(0.0020176610485883304+2.7647155398380363e-18j),(0.004737257911216709+1.6263032587282567e-19j),(0.006515154724481425-1.328147661294743e-18j),(0.0073771630467710176+8.131516293641283e-20j)
-10,(0.012442643148019166-5.597193715456417e-18j),(0.00876107694381792-2.8324781756183803e-18j),(0.006486401925705681-1.1926223897340549e-18j),(0.007322004362763947-4.336808689942018e-19j)
-9,(2.72198886978169e-07+3.8963515573697816e-20j),(0.004006128281029169-8.775261333554552e-19j),(0.006460712785367842-1.0028870095490916e-18j),(0.007272515724621231-1.4907779871675686e-18j)
-8,(0.012484371342161413-3.9302328752599536e-19j),(0.00867921433717843+6.742382260144231e-19j),(0.006437991206806264+1.4162390878091902e-18j),(0.0072287580522633-1.3637230450794235e-19j)
-7,(0.0012288602986117445-4.4994390158148434e-18j),(0.0044982967306814396-1.3552527156068805e-18j),(0.006418140535038782+9.0801931945661e-19j),(0.0071908131938451915-1.3145951341386741e-18j)
-6,(0.01039724613898041+2.066760391300493e-18j),(0.007835130940246082+1.599198204416119e-18j),(0.006401087730121966-8.131516293641283e-20j),(0.007158813824924519+1.3010426069826053e-18j)
-5,(0.003529002170464754-5.421010862427522e-19j),(0.00536118204190493+1.6263032587282567e-19j),(0.006386764520978005-8.944667923005412e-19j),(0.007132992137343699-1.0299920638612292e-18j)
-4,(0.008126105929958565+9.283481101907132e-19j),(0.006962884270113492-1.3823577699190182e-18j),(0.006375117911594133-8.673617379884035e-19j),(0.007113772131621688+1.8973538018496328e-19j)
-3,(0.005440070662874245+0j),(0.00606058185990986+9.75781955236954e-19j),(0.006366104012785043-2.4936649967166602e-18j),(0.0071019787892505045+5.421010862427522e-19j)
-2,(0.006615891398789261+5.21772295508649e-19j),(0.006395386710787727-3.2526065174565133e-19j),(0.0063596887374677705-1.6263032587282567e-19j),(0.007099438935258998+5.963111948670274e-19j)
-1,(0.006437095470331056+1.5178830414797062e-18j),(0.006420344831348464-1.2468324983583301e-18j),(0.006355849533599734-1.2468324983583301e-18j),(0.00711151485799805-2.710505431213761e-19j)
0,(0.006106615400373685+2.168404344971009e-19j),(0.00620584529600334+1.3010426069826053e-18j),(0.006354570818615539-2.710505431213761e-19j),(0.007174502234021598-1.0842021724855044e-19j)
1,(0.00643709547033096-5.421010862427522e-19j),(0.006420344831348311-5.421010862427522e-19j),(0.0063558495335996005-1.6263032587282567e-18j),(0.007111514857998053-7.589415207398531e-19j)
2,(0.006615891398789058-2.2010151134402994e-18j),(0.006395386710787706-1.4094628242311558e-18j),(0.006359688737467803-8.131516293641283e-19j),(0.007099438935259067-1.0842021724855044e-18j)
3,(0.005440070662874453+8.673617379884035e-19j),(0.006060581859909902-2.168404344971009e-18j),(0.006366104012785017-3.7947076036992655e-19j),(0.007101978789250524+7.589415207398531e-19j)
4,(0.008126105929958067+2.1734865426545347e-18j),(0.006962884270113103+7.589415207398531e-19j),(0.00637511791159392-3.7947076036992655e-19j),(0.007113772131621552-5.421010862427522e-20j)
5,(0.0035290021704648313+3.686287386450715e-18j),(0.005361182041904984-5.421010862427522e-19j),(0.0063867645209780815-5.692061405548898e-19j),(0.007132992137343614-2.439454888092385e-19j)
6,(0.010397246138981003+2.3818566476790926e-18j),(0.007835130940246505+1.0842021724855044e-18j),(0.006401087730122103-1.0842021724855044e-18j),(0.007158813824924424-9.215718466126788e-19j)
7,(0.0012288602986117365+2.710505431213761e-19j),(0.0044982967306814855-3.7947076036992655e-19j),(0.006418140535038758-5.963111948670274e-19j),(0.007190813193845029-6.505213034913027e-19j)
8,(0.01248437134216129-9.012430558785756e-19j),(0.008679214337178352-1.8566962203814263e-18j),(0.0064379912068061275-4.296151108473811e-18j),(0.007228758052263212+2.913793338554793e-19j)
9,(2.721988870001783e-07-2.286988957586611e-20j),(0.004006128281028954+1.472143262327974e-18j),(0.006460712785367514+5.149960319306146e-19j),(0.007272515724621154-7.860465750519907e-19j)
10,(0.01244264314801853-4.126744519022951e-18j),(0.008761076943817465+7.657177843178875e-19j),(0.006486401925705454+1.3688052427629493e-18j),(0.007322004362763921+3.1170812458958252e-19j)
11,(0.0020176610485882368+1.951563910473908e-18j),(0.004737257911216467+9.75781955236954e-19j),(0.006515154724481199+2.032879073410321e-18j),(0.007377163046770977+1.0842021724855044e-19j)
12,(0.00844208820605598-9.351243737687476e-19j),(0.0073190885214406585+1.0842021724855044e-19j),(0.006547099783219043+8.944667923005412e-19j),(0.007437930799019355-2.981555974335137e-19j)
13,(0.007885753806366493+4.336808689942018e-18j),(0.007025194375273086-3.198396408832238e-18j),(0.006582363958816626+1.0842021724855044e-18j),(0.007504230105355827+4.87890977618477e-19j)
14,(0.0021099005800357465-3.1204693776848424e-18j),(0.004863477920097512+9.215718466126788e-19j),(0.00662110827070613-8.131516293641283e-19j),(0.007575952822450926-3.7947076036992655e-19j)
15,(0.013086590980839403+9.75781955236954e-19j),(0.009205970130897535-2.4936649967166602e-18j),(0.006663506004963504+1.2468324983583301e-18j),(0.007652947415352067-4.87890977618477e-19j)
16,(0.0005000969123572481+2.371692252312041e-20j),(0.004156210010382098-2.3310346708438345e-18j),(0.006709748024225153-3.7947076036992655e-19j),(0.007735007016913044+1.6263032587282567e-19j)
17,(0.010031148628490865-1.0842021724855044e-19j),(0.008140952598314303+1.3010426069826053e-18j),(0.006760073887921347-4.87890977618477e-19j),(0.007821858110060061+2.981555974335137e-19j)
18,(0.00812338711221151-2.5614276324970042e-18j),(0.007281262145428086+1.1926223897340549e-18j),(0.006814712681075898+1.0842021724855044e-19j),(0.00791314982467264+3.2526065174565133e-19j)
19,(0.0012662918100896001+1.8431436932253575e-18j),(0.004526339005695227-2.168404344971009e-18j),(0.0068739726047157045+4.607859233063394e-19j),(0.008008443967915124-1.0842021724855044e-19j)
20,(0.01369833353228416-5.014435047745458e-19j),(0.009833485790205458+1.2739375526704677e-18j),(0.006938169544341172+3.2526065174565133e-19j),(0.00810720599598729-1.0655674476459098e-18j)
21,(0.003315580720538169-5.800481622797449e-18j),(0.005319004383882348-3.2526065174565133e-19j),(0.007007650620381108+9.486769009248164e-19j),(0.008208797198771257+5.014435047745458e-19j)
22,(0.004748920338900282+2.8053731213062427e-18j),(0.0060980985674856155+1.0028870095490916e-18j),(0.007082886851369662-1.2468324983583301e-18j),(0.008312468412280902-1.3552527156068805e-20j)
23,(0.013905667614309747-3.577867169202165e-18j),(0.010165721143797097+0j),(0.007164295218269733+1.463672932855431e-18j),(0.008417355599333853-3.2526065174565133e-19j)
24,(0.0015238371492418633-1.0164395367051604e-19j),(0.0045457664085774546+2.710505431213761e-18j),(0.007252444177191775+1.5178830414797062e-18j),(0.008522477646902817-3.2526065174565133e-19j)
25,(0.00650181528617042-2.4936649967166602e-18j),(0.007012236074280471-3.3068166260807885e-18j),(0.0073480392034925126+1.6263032587282567e-19j),(0.008626736718874558+0j)
26,(0.01422510104711552-2.927345865710862e-18j),(0.010637706357613939-1.5720931501039814e-18j),(0.007451654322462939-3.5236570605778894e-19j),(0.008728921474988329+1.3552527156068805e-19j)
27,(0.001830884926778375-1.3552527156068805e-18j),(0.004674559824128937-5.421010862427522e-20j),(0.007564249220145911+2.710505431213761e-19j),(0.008827713420308556-2.913793338554793e-19j)
28,(0.0053709828711735646+1.3010426069826053e-18j),(0.0065953757234476435+5.312590645178972e-18j),(0.00768695393564929+8.673617379884035e-19j),(0.008921696584983018-3.8116482626443515e-21j)
29,(0.015490765643515758+6.938893903907228e-18j),(0.011707558807058914-9.75781955236954e-19j),(0.007820544542371187+1.0842021724855044e-19j),(0.009009370652189269-2.947674656444965e-19j)
30,(0.004952011731720065-1.599198204416119e-18j),(0.006256984667190521-3.0899761915836876e-18j),(0.00796665595739977+3.2526065174565133e-19j),(0.009089167554847372-1.5585406229479126e-19j)
31,(0.0016351824229903084-8.131516293641283e-19j),(0.004680931440250866+8.673617379884035e-19j),(0.008127486713205845+1.870248747537495e-18j),(0.009159471451490904-4.2690460541616737e-19j)
32,(0.014463292469502226+1.1655173354219173e-18j),(0.011734118382170132-2.9815559743351372e-18j),(0.008304003632667574+0j),(0.00921864187214303+6.505213034913027e-19j)
33,(0.012708942161559617-4.662069341687669e-18j),(0.010724388897705184-4.0115480381963664e-18j),(0.00849850973111357-2.0057740190981832e-18j),(0.009265039700416434-8.470329472543003e-20j)
34,(0.0007731199418509593+2.710505431213761e-20j),(0.004011076842924098+9.75781955236954e-19j),(0.00871653798923153+3.7947076036992655e-19j),(0.009297055533307693-2.541098841762901e-20j)
35,(0.0056410961227861675-2.0599841277224584e-18j),(0.007071443510727676+2.3310346708438345e-18j),(0.008960843685964852+1.1926223897340549e-18j),(0.009313139840733472+2.4246318115154347e-20j)
36,(0.01753824063346884+3.0086610286472748e-18j),(0.0143247493607015-2.439454888092385e-19j),(0.009231100530931945-9.596883292391223e-19j),(0.009311834238439612+0j)
37,(0.013143731710589385-1.0842021724855044e-19j),(0.011597789527679545-2.4936649967166602e-18j),(0.00953776578514012-2.2768245622195593e-18j),(0.009291803096172285+3.083199928005653e-19j)
38,(0.0013249648942993864+4.0657581468206416e-19j),(0.004163506949626856-2.168404344971009e-19j),(0.00990244679324688-9.215718466126788e-19j),(0.009251864633265364+2.659683454378503e-19j)
39,(0.0035513586772812963+4.174178364069192e-18j),(0.005853243943545868+2.168404344971009e-18j),(0.010329333452399357+2.168404344971009e-19j),(0.009191020610765592-2.591920818598159e-19j)
40,(0.016616000048279428-3.0899761915836876e-18j),(0.0149021901716762+3.5236570605778894e-19j),(0.010798084145736143-7.995991022080595e-19j),(0.00910848371665374+6.183340514956392e-20j)
41,(0.02120679560117026+1.0842021724855044e-18j),(0.018207614012201546-7.26415455565288e-18j),(0.011328854448945326+7.047314121155779e-19j),(0.009003701761183909-2.8439131204063134e-19j)
42,(0.011823217519328133+8.402566836762659e-19j),(0.011498754526557594-1.463672932855431e-18j),(0.01206241807034189-5.421010862427522e-20j),(0.008876377854014085-2.1006417091906648e-19j)
43,(0.001306085310474074-8.673617379884035e-19j),(0.003781419235004124-3.3881317890172014e-19j),(0.013225138124085543-9.656175598699024e-20j),(0.008726485823229496+1.6178329292557136e-19j)
44,(0.0021980546723943907-4.933119884809045e-18j),(0.0046983992547746795-2.588532686809142e-18j),(0.014940894421458075-2.710505431213761e-20j),(0.008554280256527425-1.8211208365967457e-19j)
45,(0.013981665428041627-3.3610267347050637e-18j),(0.014429427668273476-5.637851296924623e-18j),(0.017026124581627156+2.9815559743351372e-18j),(0.008360300693113987+4.476569126238977e-19j)
46,(0.027191036622797652+1.0625181290357943e-17j),(0.025748503562597527+2.4123498337802474e-18j),(0.01895897165873383-3.2509124515620047e-18j),(0.008145369666135308-1.096907666694319e-19j)
47,(0.03372988316338403-3.903127820947816e-18j),(0.03179029857213409-2.927345865710862e-18j),(0.02008122721785966-2.303929616531697e-19j),(0.007910584483339356+3.0160990367153516e-19j)
48,(0.03191949249686018-8.131516293641283e-19j),(0.030614576494163718+1.4094628242311558e-18j),(0.019905699805986752-1.8973538018496328e-19j),(0.007657302830747999+1.9587636905255695e-19j)
49,(0.02485798218664341+0j),(0.024480735158629915+4.9873299934333204e-18j),(0.01833204639812651-1.043544591017298e-18j),(0.007387122482418946-3.663417496874849e-20j)
50,(0.016595630406212574-1.0245710529988017e-17j),(0.01685999995362999-7.047314121155779e-19j),(0.015658769639054083-6.667843360785852e-18j),(0.007101855590608132-6.603680615031339e-19j)
51,(0.009742101171622993+7.589415207398531e-19j),(0.010239346221397425+1.3010426069826053e-18j),(0.012421628742503537+4.2351647362715017e-19j),(0.006803498206776806-1.095848875510251e-19j)
52,(0.005116035599272423-6.776263578034403e-19j),(0.005574325934826668+7.860465750519907e-19j),(0.009175754873320986+2.0328790734103208e-19j),(0.006494195837438661-3.9414825315906747e-19j)
53,(0.0024337247379607597-5.963111948670274e-19j),(0.0027533217783541094-8.402566836762659e-19j),(0.006332145551647369+3.7269449679189215e-19j),(0.006176205963361119-1.231374147070939e-19j)
54,(0.0010587691577922625+3.2526065174565133e-19j),(0.001245338221285774+8.267041565201971e-19j),(0.0040959604224184275+1.0439681074909252e-18j),(0.005851858540984717-2.0011153378882846e-20j)
55,(0.0004244093575154043+6.640738306473715e-19j),(0.0005196068535345728-5.149960319306146e-19j),(0.002491507881277761+5.031375706690544e-19j),(0.005523515557567993+4.817499887508833e-20j)
56,(0.00015771382692649063+1.2536087619363645e-18j),(0.00020119673012731077+6.098637220230962e-19j),(0.0014295281540651831+1.5754812818929986e-19j),(0.005193530724725495-2.5813329067574803e-19j)
57,(5.460767609007655e-05-5.421010862427522e-20j),(7.265943574155553e-05-1.7957098481791167e-19j),(0.0007758398934462203-1.8041801776516597e-19j),(0.004864210368774212-9.707791668922333e-21j)
58,(1.7692770366041404e-05+6.2680438096818225e-19j),(2.4576785593831483e-05-2.541098841762901e-19j),(0.0003993256538287143-6.34427677493471e-19j),(0.004537776512504985-2.354222197774921e-19j)
59,(5.383852619804124e-06-9.605353621863766e-19j),(7.814493593028687e-06-1.4501204056993622e-18j),(0.00019538511489237498-8.522210240562329e-19j),(0.004216333045194778+3.702526596236356e-19j)
60,(1.5436020169775654e-06+1.461131834013668e-19j),(2.3431323370598314e-06-3.3288394827094003e-19j),(9.107777143770448e-05-5.075844936421395e-19j),(0.0039018357508802904-2.9176976310460435e-19j)
61,(4.181625121872101e-07-1.8490729238561376e-18j),(6.643950926809731e-07-1.5221182062159777e-18j),(4.052841014715344e-05-8.540805260732521e-20j),(0.0035960668152738634-3.470055756884453e-19j)
62,(1.0730218080191736e-07-2.013820832097099e-19j),(1.7859464391926383e-07+7.930345968668387e-19j),(1.724775407584022e-05+1.5934807320221525e-19j),(0.0033006142661895174+4.457841757170777e-20j)
63,(2.613956967649684e-08+4.222459242062687e-19j),(4.561311793895034e-08-3.9895251815677546e-19j),(7.031827166792254e-06+4.2646785405273937e-19j),(0.0030168566283546748+1.6796977672685546e-19j)
64,(6.057483752222757e-09+2.422514229147299e-18j),(1.1090807624020076e-08-1.6173035336636797e-19j),(2.7507252459323836e-06-2.1664191115008816e-19j),(0.00274595289844237-1.3598022089759222e-19j)
65,(1.3377861007243354e-09-1.4952513799202554e-18j),(2.572061810187972e-09+1.8512963853426802e-19j),(1.0339514610873763e-06-6.610827455523797e-20j),(0.002488837777166353+1.7178556089256258e-19j)
66,(2.8203893736396256e-10+3.155859473012311e-20j),(5.698604645298783e-10+4.683430453826238e-19j),(3.739491227957566e-07+2.2978084799988045e-19j),(0.002246221938769761-2.0120341219739845e-19j)
67,(5.684953422583552e-11+4.768530795245694e-20j),(1.2080619380864227e-10-1.1976020170216241e-18j),(1.3029549810715784e-07-3.7324374471862736e-19j),(0.0020185969796765184+7.444439397339425e-20j)
68,(1.0971200837268426e-11+9.221823059047429e-19j),(2.4538994852599938e-11+1.7028505526139138e-18j),(4.378844527205554e-08+3.747665842263375e-19j),(0.001806244571790724+8.37960843886125e-20j)
69,(2.0298172177019264e-12+3.61507706187725e-19j),(4.782214829897675e-12+6.060653086502527e-19j),(1.4209497160723183e-08+1.2894504978782872e-19j),(0.0016092492549348862+3.335647179150712e-20j)
70,(3.604714234402629e-13-2.4825013671696445e-19j),(8.952173937786486e-13+1.4724613132735006e-18j),(4.456901764603093e-09-7.897455199561747e-20j),(0.001427514238891164+3.414022542190111e-20j)
71,(6.152462059951685e-14+2.970041620208399e-19j),(1.6120093415367465e-13-8.532994607798489e-19j),(1.3525137630025328e-09-2.1322503483478474e-19j),(0.0012607795487891151+3.720947908477912e-20j)
72,(1.0054020582370695e-14+1.499407910799546e-18j),(2.7885482537115058e-14-2.35368246242523e-19j),(3.9746523040295186e-10-1.01222091558114e-19j),(0.001108641837279115-2.3464837938975167e-19j)
73,(1.585174697776798e-15-7.286098416532993e-19j),(4.6768673972724735e-15+9.645409326038763e-19j),(1.1320809949282918e-10-5.779978296954097e-19j),(0.0009705752010591252-5.78022955306516e-20j)
74,(2.494150354917326e-16-3.278767267551239e-19j),(7.411545551573271e-16-1.3283646540338703e-18j),(3.1277233843855184e-11-5.2417414366416744e-20j),(0.0008459523750166547+1.8933688592486585e-19j)
75,(8.032122882736642e-18+5.829655468746279e-19j),(7.901327226435332e-17-2.5744035566049868e-19j),(8.388518115122056e-12-7.434059573121591e-21j),(0.000734065730969726+2.4663889228128772e-20j)
76,(-1.1025739195033397e-17+1.8049252783598753e-19j),(-1.670505354317303e-17-8.664169797910072e-19j),(2.1855675673482624e-12+1.4495453923890157e-19j),(0.0006341475757738572-1.4624310245632592e-19j)
77,(2.1169802257852778e-18+2.926065253605517e-19j),(-2.3913280590584098e-17-2.0359364508921776e-20j),(5.535405701661034e-13+2.753720729553964e-19j),(0.0005453893212558321-7.640940029260518e-20j)
78,(2.3376603257491277e-17-6.419696968592794e-19j),(2.0061634971451396e-17+4.2738664249475195e-19j),(1.3638545678993042e-13-1.5636114662850614e-19j),(0.00046695918190770605+1.3495668828713442e-19j)
79,(3.1281508926649536e-17-1.4827185609769759e-18j),(-2.85574065011876e-17-2.565538371830904e-19j),(3.2706783668720316e-14-1.1954057359710738e-19j),(0.0003980181416318676+7.926162244226459e-20j)
80,(-3.61305397063528e-17+3.603363872771887e-19j),(2.1029940863137168e-17-7.728069620569128e-19j),(7.639870853033987e-15+2.4346918141042427e-19j),(0.00033773401455439574+6.1684170134832e-20j)
81,(2.117170394751361e-17-1.7295842620397592e-19j),(1.9112552420720626e-17-3.1401008625904777e-19j),(1.7458733304719931e-15+4.393536787342873e-19j),(0.000285293504017747+3.6601582921702907e-20j)
82,(2.8708193114046525e-17-3.4884062670453855e-19j),(3.475896759026421e-17+5.909588489739411e-19j),(4.316078803986133e-16+1.4910229648293502e-19j),(0.0002399122359078663-3.45548109298521e-20j)
83,(-3.676894043086813e-17+5.550468889324251e-19j),(4.430178143487569e-18+1.8605984745562829e-19j),(9.858153522474473e-17+2.0330014781801936e-19j),(0.00020084280567942236-3.012252840737436e-20j)
84,(3.304870881117769e-17-1.3106476172721582e-18j),(1.2609556599767813e-17+1.5107755870901624e-18j),(1.762269814486577e-18+5.500999137415712e-20j),(0.0001673809316531693+6.128179523443896e-20j)
85,(2.271301965616006e-18-9.952058361523197e-19j),(6.241486797870196e-17-8.362692878876295e-19j),(-6.72515726612035e-17-1.680613443938286e-19j),(0.00013886984981111987+7.217792394176035e-20j)
86,(-8.919407755739199e-17+2.902977512823441e-19j),(-6.878048181871558e-17-5.464551709696527e-19j),(-1.599567296029832e-17-1.984974781544276e-20j),(0.00011470311738001431+6.901600827881793e-20j)
87,(-9.288584380838509e-17+6.612018916974618e-19j),(-1.0278016834291455e-16-2.974481460413488e-19j),(-3.878499600196783e-17-8.822675663200417e-20j),(9.432601440643289e-05+6.456886558588264e-20j)
88,(-3.649632909290228e-18+8.470439103525728e-19j),(1.90643249352841e-17-2.255428102114306e-19j),(-3.4566834208831655e-17+1.0451165949860109e-19j),(7.723574508959919e-05+8.890252880384376e-20j)
89,(-8.392140561047962e-19+7.326283817034134e-19j),(2.041111810365062e-17+1.465850026700873e-18j),(-3.4356752543830244e-17+8.019743530441498e-20j),(6.298064492752763e-05+5.977620696614454e-20j)
90,(-2.5697890568491152e-17-1.6791813874586035e-19j),(-5.314323285251776e-18+7.601815455193719e-19j),(-3.141215783662181e-17+6.617213047635061e-20j),(5.115859700019155e-05+3.132874191740994e-20j)
91,(-1.2745007181516669e-17+3.057622099299733e-18j),(-8.335140055186688e-18-1.7640423484355743e-18j),(-2.994671923647108e-17-1.9721761423370346e-19j),(4.141485230063768e-05+7.022763400575205e-20j)
92,(5.368840836922709e-17-3.399271585526279e-19j),(-8.25496636173123e-18+4.688517244145268e-19j),(-6.048772772840838e-17-2.0254376627956082e-19j),(3.343943627914934e-05-3.9244756981965845e-20j)
93,(4.112360334759617e-17+1.0124542741990191e-18j),(-6.334139767549056e-18+2.66193706211062e-19j),(-2.14989492760174e-17-4.169661552612936e-20j),(2.696430797080206e-05-1.7901015636260072e-20j)
94,(-2.9895278240891324e-17+1.6501431780170566e-18j),(3.237766451612588e-17-3.70285880123667e-20j),(-9.781121313233901e-18-3.957788904444813e-19j),(2.1760420404917948e-05-7.367863152132328e-20j)
95,(-1.246140555713525e-17-1.3251900056320185e-18j),(2.4231297237021907e-17+4.418568120795906e-19j),(5.525355644980215e-18+1.3631592069516347e-20j),(1.7634812457437726e-05-1.648008478001648e-19j)
96,(3.14697505920038e-17+3.223218151800606e-19j),(4.2803676919868976e-17-1.6367914662668693e-19j),(3.419212435750863e-17-2.7854521631028715e-19j),(1.4427843737238282e-05+5.929230630780102e-20j)
97,(1.27674218768686e-18-5.198126536949613e-19j),(3.5596925549756716e-17-1.1424419265982173e-19j),(-1.43223901519343e-17+1.4617135105468647e-19j),(1.2010666130711961e-05+1.376428539288238e-20j)
98,(1.9289786837960355e-17+6.961229954976458e-19j),(4.0270912953747506e-17+4.4750869038427e-19j),(1.4404212975115497e-17-1.0350833197317488e-19j),(1.0283008701708245e-05-2.456395547037471e-20j)
99,(2.226060622351429e-17+5.27742818271552e-19j),(1.8944559881865896e-17-9.62123203642543e-19j),(3.0298569278400493e-17+2.795956596601019e-20j),(9.17133700732177e-06+7.580944877925988e-20j)
100,(-7.833494122130816e-17-2.1332109302142023e-18j),(4.776385687280757e-17+3.022156231724266e-19j),(2.979303777696946e-17+5.985571912905437e-20j),(8.62743361504141e-06+6.945670167485263e-20j)


==> Raw_data/QKR-AA_raw_data/output_QKR_Optimizing_initdist_40_20240603-062940.csv <==
Site indices,Detuned,Resonant,Modified Kick potential
-200,(3.928151865449337e-29+0j),(1.6610172793094585e-29+0j),(1.887227897684591e-05+0j)
-199,(2.1915104224993955e-29+0j),(2.3624271550537825e-30+0j),(1.6574549390739124e-05+0j)
-198,(1.003567201821373e-29+0j),(1.836977061597888e-29+0j),(1.3150675153353735e-05+0j)
-197,(2.220353412187075e-29+0j),(2.4131602290482132e-29+0j),(1.007102423851753e-05+0j)
-196,(1.5627898454948642e-29+0j),(4.1864188523497155e-30+0j),(8.298683708972316e-06+0j)
-195,(2.6100384256212537e-29+0j),(7.322848043956846e-30+0j),(8.216101362951584e-06+0j)
-194,(1.3893272557812032e-29+0j),(7.233967455539442e-30+0j),(9.939103256961045e-06+0j)
-193,(4.629206075174011e-29+0j),(3.7185732694577034e-29+0j),(1.3230182050164278e-05+0j)
-192,(4.503984601650229e-29+0j),(3.235967027218429e-29+0j),(1.7089745390597487e-05+0j)
-191,(1.1063820421599226e-29+0j),(5.752146388633688e-30+0j),(1.9877947359339647e-05+0j)
-190,(1.6544648954901755e-29+0j),(1.5379489546738477e-29+0j),(2.0469553451576103e-05+0j)
-189,(6.003083743315483e-30+0j),(3.270071712997508e-29+0j),(1.9403557809807764e-05+0j)
-188,(3.1211113408846126e-29+0j),(1.2726432416071008e-29+0j),(1.862511375827242e-05+0j)
-187,(2.682485157134462e-29+0j),(2.035529794468992e-29+0j),(1.9613888686758846e-05+0j)
-186,(9.733118877034011e-30+0j),(9.163282506273571e-30+0j),(2.1758685138331595e-05+0j)
-185,(2.764448705972948e-29+0j),(7.812624450851072e-30+0j),(2.2824294982047757e-05+0j)
-184,(4.204669702536857e-29+0j),(4.6869805639107944e-29+0j),(2.1247306044088823e-05+0j)
-183,(1.040982614836171e-29+0j),(5.237480882205345e-29+0j),(1.790674271126164e-05+0j)
-182,(5.495478291076073e-30+0j),(6.599416212247519e-30+0j),(1.528026955619745e-05+0j)
-181,(4.5025294555035734e-30+0j),(5.122434737868705e-30+0j),(1.488922629029685e-05+0j)
-180,(2.990151084911802e-29+0j),(5.331084611920205e-31+0j),(1.571522756177076e-05+0j)
-179,(4.626600967515859e-29+0j),(2.521226163621144e-29+0j),(1.5476350847463226e-05+0j)
-178,(8.411003731689062e-29+0j),(4.5245876841385697e-29+0j),(1.3294763886163317e-05+0j)
-177,(9.851969099544648e-29+0j),(1.7938337952193193e-29+0j),(1.068756127428503e-05+0j)
-176,(6.462280730332166e-29+0j),(3.2429597512949984e-30+0j),(9.743733580046346e-06+0j)
-175,(1.7688219868952122e-28+0j),(2.6112078343643534e-29+0j),(1.0555870831482935e-05+0j)
-174,(1.5309478453919977e-28+0j),(3.4272663463369083e-29+0j),(1.115838982308683e-05+0j)
-173,(1.4273461055149184e-28+0j),(6.078026630397038e-29+0j),(1.0066354445870308e-05+0j)
-172,(5.078071090299781e-29+0j),(3.709448120752242e-29+0j),(8.246860635191269e-06+0j)
-171,(6.618062770567344e-30+0j),(1.8363963720905595e-29+0j),(7.834124447474364e-06+0j)
-170,(3.591207429531388e-29+0j),(1.2051463677378285e-29+0j),(9.07630358448814e-06+0j)
-169,(2.5073262107149768e-29+0j),(1.0896989634086838e-29+0j),(9.895282958829627e-06+0j)
-168,(3.175908748310464e-29+0j),(3.496006189402108e-29+0j),(8.953644748213722e-06+0j)
-167,(6.001679306746158e-29+0j),(3.0531010683882514e-29+0j),(7.827913331945336e-06+0j)
-166,(9.241543524148141e-29+0j),(5.748922560111729e-30+0j),(8.62485172239247e-06+0j)
-165,(1.2991406367163073e-29+0j),(1.7633187056660235e-29+0j),(1.0374527234417541e-05+0j)
-164,(5.0243210157940107e-29+0j),(5.03833759331508e-29+0j),(1.0477509811641878e-05+0j)
-163,(2.428719253081422e-29+0j),(8.393326436052412e-29+0j),(9.352206687567135e-06+0j)
-162,(2.756827919672837e-29+0j),(7.04824491054879e-29+0j),(9.942103597316858e-06+0j)
-161,(6.902817346235714e-30+0j),(2.826504164770512e-29+0j),(1.2218176169977261e-05+0j)
-160,(4.893727597665694e-31+0j),(1.5328240552975448e-28+0j),(1.290217068876309e-05+0j)
-159,(7.724912909197976e-30+0j),(1.7781380444863966e-28+0j),(1.1935968657331062e-05+0j)
-158,(9.206194651214049e-30+0j),(1.2982990874241965e-28+0j),(1.3029085643456414e-05+0j)
-157,(1.2518773745304743e-29+0j),(1.0387243361690944e-28+0j),(1.5940183738285396e-05+0j)
-156,(2.8497778389889585e-30+0j),(8.949297059543333e-29+0j),(1.6546014012969818e-05+0j)
-155,(9.19238082567694e-30+0j),(1.0592102126871087e-28+0j),(1.5982020785875778e-05+0j)
-154,(1.176721404779794e-29+0j),(4.1682302107929874e-29+0j),(1.8644209848854646e-05+0j)
-153,(2.4420140764833387e-31+0j),(1.0851539944348452e-29+0j),(2.1926900728334177e-05+0j)
-152,(9.995340243534414e-30+0j),(9.951455809012805e-30+0j),(2.1874037180430366e-05+0j)
-151,(2.7025637452841293e-30+0j),(3.9307203723276346e-30+0j),(2.3161145206251527e-05+0j)
-150,(1.7669915648750062e-29+0j),(7.592477765973319e-30+0j),(2.8134298839458623e-05+0j)
-149,(5.536200653875493e-30+0j),(6.815822582834183e-30+0j),(3.036081708803816e-05+0j)
-148,(1.3761352054095688e-29+0j),(1.3010125326384016e-29+0j),(3.102970229155974e-05+0j)
-147,(1.3234345191022865e-29+0j),(4.0104769881216745e-29+0j),(3.68483444211473e-05+0j)
-146,(5.502682368596109e-29+0j),(1.3261000038971852e-29+0j),(4.2068628358526125e-05+0j)
-145,(7.20372329730367e-30+0j),(8.861408880174495e-30+0j),(4.349590107256161e-05+0j)
-144,(3.4967009767992314e-29+0j),(3.461496877014704e-29+0j),(5.047974050149714e-05+0j)
-143,(5.435408217478197e-29+0j),(5.596681842883977e-29+0j),(5.9228283138610725e-05+0j)
-142,(2.172751582428546e-29+0j),(2.576249996238219e-29+0j),(6.281394568719755e-05+0j)
-141,(4.1222791510407994e-29+0j),(2.0251865365098814e-29+0j),(7.258229808654823e-05+0j)
-140,(1.5389417452437998e-29+0j),(8.536630734894703e-30+0j),(8.6089016565424e-05+0j)
-139,(6.541960331777102e-29+0j),(1.4291199150292393e-29+0j),(9.361868884996144e-05+0j)
-138,(1.58035881815159e-29+0j),(2.782839103502579e-29+0j),(0.00010946601125429991+0j)
-137,(2.3122110814011323e-29+0j),(2.291790491104679e-29+0j),(0.00013029125822841892+0j)
-136,(1.0034062696652477e-29+0j),(3.7519960494945034e-29+0j),(0.00014508373693155572+0j)
-135,(2.995511904490866e-30+0j),(9.942077341862489e-31+0j),(0.00017314057823508588+0j)
-134,(2.0655480164457223e-29+0j),(8.918768114438125e-30+0j),(0.00020599048341294663+0j)
-133,(5.962784811213644e-30+0j),(1.4253371598084874e-29+0j),(0.0002352966533636641+0j)
-132,(3.7101280535007223e-29+0j),(4.24304262946267e-29+0j),(0.00028641355356782137+0j)
-131,(1.6140238990185683e-29+0j),(1.9879950616341338e-30+0j),(0.000339914673618018+0j)
-130,(1.0909962624841383e-29+0j),(2.732742541185083e-29+0j),(0.000399524320339741+0j)
-129,(8.360919844286341e-30+0j),(4.620626411903717e-29+0j),(0.0004911266997699249+0j)
-128,(8.237698151580346e-30+0j),(1.7171982967773477e-29+0j),(0.0005820966984254935+0j)
-127,(8.336489198422367e-30+0j),(4.5121453659006e-30+0j),(0.0007023221222662462+0j)
-126,(1.4712134555485694e-29+0j),(4.6870179540351053e-29+0j),(0.0008588030688421035+0j)
-125,(7.039884546255622e-30+0j),(8.332269801857709e-29+0j),(0.001020511520981707+0j)
-124,(3.2748210354928917e-29+0j),(2.0928829751718124e-28+0j),(0.0012457813100817138+0j)
-123,(1.4091679800041208e-29+0j),(9.267743619324013e-29+0j),(0.0014960594133567454+0j)
-122,(1.506328332226197e-30+0j),(8.037302185556507e-28+0j),(0.0017823424328268155+0j)
-121,(8.94086954175583e-31+0j),(6.385828144547594e-27+0j),(0.002147559203103891+0j)
-120,(1.4988688342570015e-29+0j),(4.1113963601045285e-26+0j),(0.0025165899974396977+0j)
-119,(1.5714947748798418e-29+0j),(2.8885047079540846e-25+0j),(0.002965372009650286+0j)
-118,(5.682564065093836e-30+0j),(1.9500940433790312e-24+0j),(0.003438589647038548+0j)
-117,(8.278238483202069e-30+0j),(1.2745192062237108e-23+0j),(0.003908056475498554+0j)
-116,(1.8114546134217307e-29+0j),(8.212743536841485e-23+0j),(0.004425774960554436+0j)
-115,(4.161418520781032e-30+0j),(5.150358791493884e-22+0j),(0.0048467370300096435+0j)
-114,(2.8300043911730063e-29+0j),(3.1583585070157504e-21+0j),(0.005244376950586889+0j)
-113,(6.403692545010085e-30+0j),(1.8895788600525528e-20+0j),(0.005512151780316388+0j)
-112,(2.340623996791034e-29+0j),(1.103168125264182e-19+0j),(0.005602514877565165+0j)
-111,(9.321957810958238e-30+0j),(6.281017276096673e-19+0j),(0.0055682457392015414+0j)
-110,(1.3852370978409204e-29+0j),(3.4861698587725024e-18+0j),(0.005273327699846444+0j)
-109,(2.0382789090747963e-29+0j),(1.8853511509809993e-17+0j),(0.004865490111834109+0j)
-108,(7.666740098543351e-29+0j),(9.93015304449137e-17+0j),(0.004318700302734636+0j)
-107,(5.160573636873176e-29+0j),(5.0910990808940425e-16+0j),(0.0037359906872955484+0j)
-106,(6.491730794012157e-30+0j),(2.539378761760381e-15+0j),(0.0032878349474224407+0j)
-105,(3.1122636045113097e-29+0j),(1.231567095576538e-14+0j),(0.0029923628716015073+0j)
-104,(1.1701541411856766e-29+0j),(5.804232306711084e-14+0j),(0.0030171294879140437+0j)
-103,(1.6576208035812033e-29+0j),(2.656529707856649e-13+0j),(0.0033308048099901706+0j)
-102,(3.203559924332718e-29+0j),(1.1799928335636855e-12+0j),(0.003827687418348058+0j)
-101,(1.2997530620291015e-28+0j),(5.083154751028114e-12+0j),(0.004429180535596837+0j)
-100,(2.6676294267024333e-27+0j),(2.122033114539146e-11+0j),(0.004818248200630718+0j)
-99,(2.8588930251696776e-26+0j),(8.57808909071949e-11+0j),(0.004917907578988439+0j)
-98,(2.9610663014263356e-25+0j),(3.354903429788507e-10+0j),(0.004637067640809321+0j)
-97,(3.1289415572521362e-24+0j),(1.2683122314197748e-09+0j),(0.0040576810970730706+0j)
-96,(3.148972699543529e-23+0j),(4.63026226169077e-09+0j),(0.0035237877042517164+0j)
-95,(3.0844537490200634e-22+0j),(1.6306549757138433e-08+0j),(0.0032192116971983273+0j)
-94,(2.9101161631928457e-21+0j),(5.533531036467754e-08+0j),(0.0033874467109665228+0j)
-93,(2.6485853147366125e-20+0j),(1.8071355967920576e-07+0j),(0.003930803664740165+0j)
-92,(2.3226628087323317e-19+0j),(5.672087452125037e-07+0j),(0.0044778242443926815+0j)
-91,(1.9610767489809817e-18+0j),(1.7085126420159807e-06+0j),(0.00475493638029291+0j)
-90,(1.5925523742828662e-17+0j),(4.930717158255341e-06+0j),(0.004462122871761297+0j)
-89,(1.2427453532089182e-16+0j),(1.3609261397977487e-05+0j),(0.0038649854474165973+0j)
-88,(9.309141254603475e-16+0j),(3.585214587938428e-05+0j),(0.003400047409707688+0j)
-87,(6.68658481082406e-15+0j),(8.99423159726035e-05+0j),(0.0034111312085788052+0j)
-86,(4.6000408220873716e-14+0j),(0.0002143173628452155+0j),(0.003972878142688164+0j)
-85,(3.027211819173351e-13+0j),(0.0004836176780243049+0j),(0.004519940698359564+0j)
-84,(1.9031380154500738e-12+0j),(0.0010298932471123183+0j),(0.004581181212337197+0j)
-83,(1.1413616867339591e-11+0j),(0.0020613221357421462+0j),(0.004089725365674878+0j)
-82,(6.519765770092324e-11+0j),(0.0038584912817319983+0j),(0.0034858249000293924+0j)
-81,(3.5413659287923103e-10+0j),(0.006713764172082006+0j),(0.0034846076492427774+0j)
-80,(1.8257876769753667e-09+0j),(0.010775853618249825+0j),(0.004032923089138073+0j)
-79,(8.91676328061654e-09+0j),(0.015794470946649253+0j),(0.004535138322398759+0j)
-78,(4.1161648974963194e-08+0j),(0.0208523421225508+0j),(0.00440472473541514+0j)
-77,(1.791666313502116e-07+0j),(0.024308107617464905+0j),(0.003734536280332125+0j)
-76,(7.333831337407285e-07+0j),(0.024250106687262154+0j),(0.00345587342499543+0j)
-75,(2.8144975848890013e-06+0j),(0.019590451395422093+0j),(0.0038894133577786955+0j)
-74,(1.009202921796938e-05+0j),(0.011387364098989364+0j),(0.004463035728287127+0j)
-73,(3.367893298775799e-05+0j),(0.003300566100106825+0j),(0.004379951779317861+0j)
-72,(0.00010412654176580421+0j),(3.4757371865810655e-06+0j),(0.0036944058367418616+0j)
-71,(0.00029665849857720913+0j),(0.0036974125353547833+0j),(0.0035160222470734335+0j)
-70,(0.0007738346160936269+0j),(0.011250196446876163+0j),(0.004084445322255146+0j)
-69,(0.001833605470606538+0j),(0.015577735273312729+0j),(0.00449171150311272+0j)
-68,(0.003907555372933311+0j),(0.011931560603820878+0j),(0.0040811572894793+0j)
-67,(0.007392570725563526+0j),(0.0037067474152743334+0j),(0.003497020847284674+0j)
-66,(0.012196743646727985+0j),(5.2599508604384664e-05+0j),(0.0038341288153490045+0j)
-65,(0.01709929709433964+0j),(0.005307089576907265+0j),(0.0044476283851997+0j)
-64,(0.019544568063892202+0j),(0.012349505937058157+0j),(0.00418987072275661+0j)
-63,(0.016886726007426155+0j),(0.011015668623182217+0j),(0.003580270158273634+0j)
-62,(0.00926646279170302+0j),(0.0029351114553799957+0j),(0.003771356046047726+0j)
-61,(0.0016791290223015297+0j),(0.0004402325170220842+0j),(0.0044301210979091+0j)
-60,(0.0009761939222776579+0j),(0.007425922056186632+0j),(0.004161621872352014+0j)
-59,(0.0078056633853500115+0j),(0.011724334505862289+0j),(0.0035291949024311396+0j)
-58,(0.013070386131737383+0j),(0.005407791143831422+0j),(0.003937387075488259+0j)
-57,(0.008574536337745303+0j),(2.7202650252362884e-06+0j),(0.0044367036822935335+0j)
-56,(0.0009038110598952752+0j),(0.005758983974638586+0j),(0.003932709076212886+0j)
-55,(0.00310947502396161+0j),(0.010939870373518259+0j),(0.0035710197546453223+0j)
-54,(0.010883363158471755+0j),(0.004614288391835155+0j),(0.004204191918255691+0j)
-53,(0.008279946862908475+0j),(0.0001661595226392783+0j),(0.004331421547778269+0j)
-52,(0.0005773497468970624+0j),(0.007226391529846462+0j),(0.0035952381760001035+0j)
-51,(0.005072822357460778+0j),(0.00952973325719079+0j),(0.0038827602654351256+0j)
-50,(0.010855341129356847+0j),(0.0015569151864598485+0j),(0.00444397599166237+0j)
-49,(0.0032880129129106727+0j),(0.0023327109979614314+0j),(0.0037992403910112505+0j)
-48,(0.0020758670084375366+0j),(0.009726495062554413+0j),(0.003693712318533004+0j)
-47,(0.010370183866919567+0j),(0.004906924964861636+0j),(0.0043798999159373525+0j)
-46,(0.00468609180830962+0j),(0.00026617579470858925+0j),(0.0039894643098911465+0j)
-45,(0.001660667587996111+0j),(0.007887495973762242+0j),(0.0036117741444778584+0j)
-44,(0.010283003082552544+0j),(0.006988646965129363+0j),(0.004309850922686624+0j)
-43,(0.0038498080493359565+0j),(9.899611848867286e-06+0j),(0.004085080145452453+0j)
-42,(0.0029674953790509006+0j),(0.006434572248767309+0j),(0.003575694582794221+0j)
-41,(0.010399936761924043+0j),(0.00763403058708195+0j),(0.004318006332267516+0j)
-40,(0.001548511517572081+0j),(8.726320433314526e-05+0j),(0.004058733536206152+0j)
-39,(0.0066619657642016505+0j),(0.006088909068372621+0j),(0.003585333390793504+0j)
-38,(0.007966530029912646+0j),(0.007296944243972286+0j),(0.004392125871328058+0j)
-37,(0.0012199416237386451+0j),(9.731800739331978e-06+0j),(0.003912617733792775+0j)
-36,(0.010585638639557166+0j),(0.006812280180073529+0j),(0.0036903226988369894+0j)
-35,(0.0022620507313515156+0j),(0.00599114205762745+0j),(0.00444647945580711+0j)
-34,(0.007184608703943643+0j),(0.00021931770416211595+0j),(0.0036936671282170827+0j)
-33,(0.007039683762856924+0j),(0.00809827931298108+0j),(0.003943502824411642+0j)
-32,(0.0028730233181540857+0j),(0.0035322498913209007+0j),(0.004345947061351817+0j)
-31,(0.010521290476710635+0j),(0.0018015145941601+0j),(0.003537152512390132+0j)
-30,(0.0011559989103917471+0j),(0.008524280483177066+0j),(0.004300095029703317+0j)
-29,(0.011102791464670105+0j),(0.0007182946611330243+0j),(0.003988258100705352+0j)
-28,(0.0020453684234092513+0j),(0.005313869203633765+0j),(0.0036901744265528938+0j)
-27,(0.009759069650894849+0j),(0.006057263472706237+0j),(0.004465078606335193+0j)
-26,(0.00415225235448391+0j),(0.00041461532065144416+0j),(0.0035487311208881192+0j)
-25,(0.007867398167441707+0j),(0.008292614132495508+0j),(0.004240579804091253+0j)
-24,(0.006337480256352973+0j),(0.001336104607730122+0j),(0.004049146192975631+0j)
-23,(0.006242270975774672+0j),(0.004779251775997897+0j),(0.0036492982258282064+0j)
-22,(0.008094400455422753+0j),(0.005822260894813441+0j),(0.004536740209022406+0j)
-21,(0.005140923833072681+0j),(0.0007379413087869094+0j),(0.003424451847736338+0j)
-20,(0.00934238015994856+0j),(0.008202092671554192+0j),(0.004455582227176205+0j)
-19,(0.004535481944540663+0j),(0.00032824842908128114+0j),(0.0038053579305108373+0j)
-18,(0.010169520511011713+0j),(0.006717364949592449+0j),(0.0038817638550375567+0j)
-17,(0.004318577503998748+0j),(0.0030249358873056195+0j),(0.004432690155605342+0j)
-16,(0.010686605022757381+0j),(0.003432176459304417+0j),(0.0033605741652967475+0j)
-15,(0.004394368702558107+0j),(0.006151787128458196+0j),(0.004757031491130507+0j)
-14,(0.010977196497947872+0j),(0.0008510220167671947+0j),(0.003317334911487825+0j)
-13,(0.004696464923128154+0j),(0.00785769274460249+0j),(0.004540194775805482+0j)
-12,(0.0110968355391965+0j),(1.318435168468653e-07+0j),(0.00371808127042978+0j)
-11,(0.0051745679205394135+0j),(0.007877016650920526+0j),(0.004045944480806232+0j)
-10,(0.011087843478045669+0j),(0.0005781067698612692+0j),(0.004190877262288548+0j)
-9,(0.005774819588016136+0j),(0.006846171678063949+0j),(0.0036765713074954865+0j)
-8,(0.010992118302483278+0j),(0.001819936180829341+0j),(0.004420495786516605+0j)
-7,(0.006426543532306089+0j),(0.0055070430344789905+0j),(0.0035597596703278575+0j)
-6,(0.010855013492960164+0j),(0.003096629170568539+0j),(0.004445836158405798+0j)
-5,(0.007040883860704259+0j),(0.00433784903424337+0j),(0.003535477552601779+0j)
-4,(0.010720885593989366+0j),(0.004080674598310156+0j),(0.004494908790010706+0j)
-3,(0.007521930923523034+0j),(0.0035371963251047225+0j),(0.0034402968161275057+0j)
-2,(0.010625587709864135+0j),(0.004670455800004756+0j),(0.004635809726516128+0j)
-1,(0.007786708560355141+0j),(0.003142420510588688+0j),(0.003323038913646953+0j)
0,(0.01059136680003608+0j),(0.004863969650332547+0j),(0.004719401337933277+0j)
1,(0.00778670856035551+0j),(0.0031424205105886447+0j),(0.0033230389136473543+0j)
2,(0.010625587709864291+0j),(0.00467045580000519+0j),(0.004635809726517004+0j)
3,(0.007521930923523898+0j),(0.003537196325104152+0j),(0.0034402968161274614+0j)
4,(0.010720885593990334+0j),(0.004080674598309929+0j),(0.004494908790010932+0j)
5,(0.007040883860705246+0j),(0.004337849034243682+0j),(0.003535477552601135+0j)
6,(0.010855013492959698+0j),(0.0030966291705680914+0j),(0.004445836158405508+0j)
7,(0.0064265435323061695+0j),(0.005507043034479401+0j),(0.0035597596703273752+0j)
8,(0.010992118302483674+0j),(0.0018199361808294984+0j),(0.004420495786516915+0j)
9,(0.005774819588016189+0j),(0.0068461716780650675+0j),(0.0036765713074954215+0j)
10,(0.011087843478045145+0j),(0.000578106769861045+0j),(0.004190877262288912+0j)
11,(0.005174567920539879+0j),(0.007877016650920847+0j),(0.004045944480805307+0j)
12,(0.011096835539196551+0j),(1.3184351684517714e-07+0j),(0.0037180812704300558+0j)
13,(0.004696464923127967+0j),(0.007857692744602367+0j),(0.004540194775805365+0j)
14,(0.010977196497948514+0j),(0.0008510220167671936+0j),(0.003317334911487463+0j)
15,(0.004394368702557486+0j),(0.006151787128458377+0j),(0.004757031491129762+0j)
16,(0.010686605022758682+0j),(0.003432176459304271+0j),(0.0033605741652969617+0j)
17,(0.004318577503998025+0j),(0.0030249358873056195+0j),(0.004432690155604096+0j)
18,(0.010169520511011769+0j),(0.006717364949591901+0j),(0.003881763855037294+0j)
19,(0.0045354819445401+0j),(0.0003282484290812003+0j),(0.003805357930511002+0j)
20,(0.00934238015994852+0j),(0.008202092671553928+0j),(0.00445558222717638+0j)
21,(0.005140923833072864+0j),(0.0007379413087872713+0j),(0.0034244518477364676+0j)
22,(0.008094400455422692+0j),(0.005822260894813361+0j),(0.0045367402090215215+0j)
23,(0.006242270975774949+0j),(0.0047792517759977105+0j),(0.0036492982258283556+0j)
24,(0.006337480256352513+0j),(0.0013361046077300356+0j),(0.0040491461929754325+0j)
25,(0.007867398167442245+0j),(0.0082926141324961+0j),(0.004240579804090849+0j)
26,(0.004152252354483507+0j),(0.0004146153206513619+0j),(0.003548731120887879+0j)
27,(0.009759069650895656+0j),(0.006057263472706235+0j),(0.00446507860633567+0j)
28,(0.002045368423409291+0j),(0.005313869203633231+0j),(0.003690174426552617+0j)
29,(0.011102791464670459+0j),(0.0007182946611332342+0j),(0.00398825810070483+0j)
30,(0.001155998910391536+0j),(0.008524280483177528+0j),(0.0043000950297036305+0j)
31,(0.010521290476710549+0j),(0.0018015145941604235+0j),(0.003537152512389745+0j)
32,(0.0028730233181541577+0j),(0.003532249891320505+0j),(0.004345947061352025+0j)
33,(0.007039683762857624+0j),(0.008098279312982001+0j),(0.0039435028244122336+0j)
34,(0.007184608703943507+0j),(0.0002193177041622757+0j),(0.00369366712821754+0j)
35,(0.002262050731351068+0j),(0.005991142057627813+0j),(0.004446479455807113+0j)
36,(0.010585638639557481+0j),(0.006812280180074068+0j),(0.0036903226988369876+0j)
37,(0.0012199416237384663+0j),(9.731800739351106e-06+0j),(0.0039126177337924836+0j)
38,(0.007966530029912383+0j),(0.007296944243972008+0j),(0.004392125871327925+0j)
39,(0.006661965764202085+0j),(0.006088909068372602+0j),(0.0035853333907937463+0j)
40,(0.0015485115175717223+0j),(8.726320433321474e-05+0j),(0.004058733536206698+0j)
41,(0.01039993676192482+0j),(0.0076340305870818+0j),(0.004318006332267707+0j)
42,(0.0029674953790506447+0j),(0.0064345722487665815+0j),(0.0035756945827945556+0j)
43,(0.0038498080493357266+0j),(9.8996118488609e-06+0j),(0.004085080145452395+0j)
44,(0.010283003082551149+0j),(0.006988646965128751+0j),(0.00430985092268596+0j)
45,(0.0016606675879962394+0j),(0.007887495973761966+0j),(0.0036117741444770895+0j)
46,(0.004686091808309568+0j),(0.0002661757947085664+0j),(0.003989464309891789+0j)
47,(0.010370183866920811+0j),(0.004906924964861858+0j),(0.004379899915938021+0j)
48,(0.002075867008438233+0j),(0.009726495062555202+0j),(0.0036937123185331747+0j)
49,(0.0032880129129106905+0j),(0.0023327109979622397+0j),(0.003799240391011735+0j)
50,(0.010855341129356325+0j),(0.0015569151864596026+0j),(0.004443975991663416+0j)
51,(0.0050728223574604886+0j),(0.00952973325719148+0j),(0.0038827602654347305+0j)
52,(0.0005773497468971586+0j),(0.007226391529846792+0j),(0.003595238176000723+0j)
53,(0.008279946862908649+0j),(0.00016615952263939837+0j),(0.004331421547780026+0j)
54,(0.010883363158471396+0j),(0.004614288391835327+0j),(0.004204191918255105+0j)
55,(0.0031094750239613286+0j),(0.01093987037351643+0j),(0.0035710197546450677+0j)
56,(0.0009038110598950737+0j),(0.005758983974638767+0j),(0.003932709076212625+0j)
57,(0.008574536337745181+0j),(2.7202650251879415e-06+0j),(0.0044367036822943896+0j)
58,(0.013070386131739145+0j),(0.005407791143830567+0j),(0.003937387075488108+0j)
59,(0.007805663385350433+0j),(0.011724334505862619+0j),(0.0035291949024320443+0j)
60,(0.0009761939222776245+0j),(0.007425922056187985+0j),(0.00416162187235168+0j)
61,(0.0016791290223014661+0j),(0.0004402325170219514+0j),(0.004430121097909595+0j)
62,(0.009266462791703017+0j),(0.002935111455379588+0j),(0.0037713560460485903+0j)
63,(0.01688672600742642+0j),(0.011015668623184913+0j),(0.0035802701582736394+0j)
64,(0.01954456806389419+0j),(0.012349505937057656+0j),(0.004189870722756153+0j)
65,(0.01709929709434071+0j),(0.0053070895769077335+0j),(0.004447628385200325+0j)
66,(0.012196743646728094+0j),(5.259950860432035e-05+0j),(0.003834128815349152+0j)
67,(0.007392570725563194+0j),(0.0037067474152735307+0j),(0.003497020847284959+0j)
68,(0.003907555372932404+0j),(0.011931560603820264+0j),(0.004081157289479056+0j)
69,(0.0018336054706063149+0j),(0.015577735273312106+0j),(0.0044917115031125+0j)
70,(0.0007738346160934165+0j),(0.011250196446876387+0j),(0.004084445322254618+0j)
71,(0.00029665849857719645+0j),(0.003697412535354883+0j),(0.003516022247073365+0j)
72,(0.00010412654176590866+0j),(3.4757371865725663e-06+0j),(0.0036944058367417085+0j)
73,(3.367893298781789e-05+0j),(0.003300566100106633+0j),(0.004379951779317141+0j)
74,(1.0092029217953853e-05+0j),(0.011387364098989834+0j),(0.004463035728287523+0j)
75,(2.8144975848939493e-06+0j),(0.019590451395420826+0j),(0.0038894133577788243+0j)
76,(7.333831337396427e-07+0j),(0.024250106687262577+0j),(0.0034558734249954524+0j)
77,(1.7916663134994117e-07+0j),(0.024308107617465612+0j),(0.0037345362803323616+0j)
78,(4.116164897554066e-08+0j),(0.020852342122551826+0j),(0.004404724735414964+0j)
79,(8.916763280392261e-09+0j),(0.015794470946648778+0j),(0.0045351383223982905+0j)
80,(1.8257876769916253e-09+0j),(0.010775853618249568+0j),(0.004032923089139099+0j)
81,(3.541365928044672e-10+0j),(0.006713764172081308+0j),(0.0034846076492438065+0j)
82,(6.519765757484156e-11+0j),(0.003858491281732737+0j),(0.003485824900029147+0j)
83,(1.1413616863341893e-11+0j),(0.002061322135742239+0j),(0.004089725365675128+0j)
84,(1.9031380202187947e-12+0j),(0.0010298932471124898+0j),(0.004581181212336687+0j)
85,(3.027211834151897e-13+0j),(0.00048361767802442435+0j),(0.004519940698359808+0j)
86,(4.6000407574078885e-14+0j),(0.00021431736284528529+0j),(0.003972878142687294+0j)
87,(6.686584469123963e-15+0j),(8.994231597271379e-05+0j),(0.003411131208578968+0j)
88,(9.309141955936036e-16+0j),(3.585214587933124e-05+0j),(0.003400047409708054+0j)
89,(1.2427451020200923e-16+0j),(1.3609261398061148e-05+0j),(0.0038649854474168436+0j)
90,(1.59255552293324e-17+0j),(4.930717158238597e-06+0j),(0.004462122871760392+0j)
91,(1.96106379478632e-18+0j),(1.708512642032985e-06+0j),(0.004754936380293157+0j)
92,(2.322696266430822e-19+0j),(5.672087451986083e-07+0j),(0.004477824244393476+0j)
93,(2.6484604473697897e-20+0j),(1.8071355967570293e-07+0j),(0.003930803664739648+0j)
94,(2.9102926255202635e-21+0j),(5.5335310364893434e-08+0j),(0.003387446710966266+0j)
95,(3.08136531435683e-22+0j),(1.6306549755525996e-08+0j),(0.003219211697198241+0j)
96,(3.1575369350067984e-23+0j),(4.630262261506198e-09+0j),(0.00352378770425162+0j)
97,(3.1032078793214714e-24+0j),(1.2683122311717306e-09+0j),(0.004057681097073398+0j)
98,(2.971958179668152e-25+0j),(3.3549034316784373e-10+0j),(0.004637067640808506+0j)
99,(2.789278170920401e-26+0j),(8.57808909795993e-11+0j),(0.004917907578988702+0j)
100,(2.7502588348390377e-27+0j),(2.1220331172420845e-11+0j),(0.0048182482006302665+0j)
101,(2.144785474851155e-28+0j),(5.08315476718675e-12+0j),(0.004429180535595743+0j)
102,(2.4825593231408166e-31+0j),(1.1799928368858585e-12+0j),(0.003827687418348298+0j)
103,(3.31458023069428e-30+0j),(2.656529692616662e-13+0j),(0.003330804809991366+0j)
104,(5.9567237977715966e-30+0j),(5.804232268217198e-14+0j),(0.003017129487915095+0j)
105,(8.075017688584562e-30+0j),(1.2315671259165334e-14+0j),(0.002992362871600853+0j)
106,(3.811460540802398e-30+0j),(2.539378396386258e-15+0j),(0.0032878349474232396+0j)
107,(2.0562636543038137e-29+0j),(5.091096150380024e-16+0j),(0.0037359906872955918+0j)
108,(9.348593163333421e-30+0j),(9.930146957467295e-17+0j),(0.004318700302733446+0j)
109,(3.049015538516164e-29+0j),(1.8853540915838035e-17+0j),(0.004865490111834018+0j)
110,(7.594412908854682e-32+0j),(3.486146577840127e-18+0j),(0.005273327699846687+0j)
111,(3.472496446163315e-29+0j),(6.280958887709587e-19+0j),(0.005568245739201347+0j)
112,(3.710170104974413e-30+0j),(1.103172601017323e-19+0j),(0.0056025148775661684+0j)
113,(1.6564036050418026e-29+0j),(1.8896252523023724e-20+0j),(0.005512151780316792+0j)
114,(4.7777268301055824e-30+0j),(3.1586830880267937e-21+0j),(0.005244376950586413+0j)
115,(2.414250258347575e-30+0j),(5.1525493057760755e-22+0j),(0.004846737030009073+0j)
116,(1.0538158228554825e-29+0j),(8.215441695545342e-23+0j),(0.004425774960554633+0j)
117,(1.5244055239145602e-29+0j),(1.2809089805557711e-23+0j),(0.003908056475498261+0j)
118,(5.04985189615849e-29+0j),(1.9226668126380877e-24+0j),(0.003438589647039418+0j)
119,(6.242951485327999e-30+0j),(2.9127675439315903e-25+0j),(0.002965372009650131+0j)
120,(6.2875367183575e-29+0j),(4.3621021050087926e-26+0j),(0.002516589997439719+0j)
121,(7.38129722303118e-31+0j),(6.0067596251994565e-27+0j),(0.0021475592031049285+0j)
122,(6.420074216650728e-30+0j),(1.1335694179934448e-27+0j),(0.0017823424328263246+0j)
123,(2.4608797869904345e-29+0j),(1.9505645341717475e-28+0j),(0.0014960594133560468+0j)
124,(6.48677279393926e-32+0j),(1.1170192244734011e-29+0j),(0.0012457813100813977+0j)
125,(2.5059438664599506e-30+0j),(3.792925732175462e-29+0j),(0.001020511520981834+0j)
126,(1.6168912173689978e-29+0j),(8.903578579209573e-30+0j),(0.0008588030688423929+0j)
127,(2.7699146180530527e-29+0j),(1.445701071587701e-29+0j),(0.00070232212226693+0j)
128,(1.3583587242779287e-29+0j),(6.052311770179103e-29+0j),(0.0005820966984254399+0j)
129,(7.306774085145837e-30+0j),(3.1383465613077815e-29+0j),(0.0004911266997699383+0j)
130,(2.1880983342225147e-29+0j),(2.664434976763443e-29+0j),(0.00039952432033953306+0j)
131,(1.0998627792898741e-29+0j),(2.3437250637359608e-29+0j),(0.00033991467361775736+0j)
132,(1.536577797892431e-29+0j),(4.925281123630482e-29+0j),(0.00028641355356758794+0j)
133,(1.8313755885705102e-30+0j),(1.09228233294368e-29+0j),(0.0002352966533635529+0j)
134,(4.7426086505827025e-30+0j),(1.9332337257218042e-30+0j),(0.00020599048341302955+0j)
135,(4.79812774688777e-29+0j),(2.6737926159171044e-30+0j),(0.00017314057823517362+0j)
136,(3.4029249804443745e-29+0j),(2.097355559319417e-29+0j),(0.00014508373693144876+0j)
137,(9.325728995935032e-30+0j),(5.832080625444495e-29+0j),(0.00013029125822834015+0j)
138,(2.9099042914999516e-29+0j),(4.9460558307185015e-30+0j),(0.00010946601125431023+0j)
139,(1.2080798759711011e-29+0j),(6.464437040638924e-30+0j),(9.361868884993929e-05+0j)
140,(2.996509226297667e-29+0j),(1.4283948207428894e-29+0j),(8.608901656540953e-05+0j)
141,(3.969680611055138e-30+0j),(1.1048587365896389e-29+0j),(7.258229808645437e-05+0j)
142,(8.35381786594445e-30+0j),(1.6038630136447942e-29+0j),(6.281394568724566e-05+0j)
143,(9.95905399290754e-30+0j),(3.302862334800702e-29+0j),(5.9228283138619446e-05+0j)
144,(5.132166255931085e-30+0j),(1.0318299686729817e-29+0j),(5.047974050151071e-05+0j)
145,(2.235928164261229e-29+0j),(2.864262979064246e-29+0j),(4.349590107257589e-05+0j)
146,(4.26079200376805e-30+0j),(1.2220008193860167e-29+0j),(4.206862835853254e-05+0j)
147,(1.8490905894374243e-29+0j),(9.84578845596905e-31+0j),(3.684834442122909e-05+0j)
148,(1.823284578154917e-29+0j),(4.724585256201456e-29+0j),(3.102970229146434e-05+0j)
149,(1.994680207401703e-29+0j),(3.1591602616005315e-29+0j),(3.0360817088161397e-05+0j)
150,(4.2305283969782434e-30+0j),(1.1012437193287362e-28+0j),(2.813429883950465e-05+0j)
151,(4.828246774851924e-29+0j),(5.611635218652586e-29+0j),(2.316114520624146e-05+0j)
152,(1.569207027774272e-29+0j),(1.197054093445403e-28+0j),(2.187403718043434e-05+0j)
153,(9.181228158454305e-30+0j),(2.098682752685581e-29+0j),(2.1926900728317463e-05+0j)
154,(3.177227121648641e-29+0j),(5.044717563631039e-30+0j),(1.8644209848794747e-05+0j)
155,(5.095616616546185e-29+0j),(5.0430410001195e-29+0j),(1.5982020785920562e-05+0j)
156,(1.0158296351873942e-28+0j),(3.396080020415808e-29+0j),(1.6546014013004008e-05+0j)
157,(6.193888753908598e-29+0j),(1.0253738292618249e-29+0j),(1.594018373823912e-05+0j)
158,(6.546009249261326e-29+0j),(7.456642978475384e-29+0j),(1.3029085643439826e-05+0j)
159,(8.405018456082719e-30+0j),(1.2579302914613084e-30+0j),(1.1935968657321673e-05+0j)
160,(1.8089976157007925e-29+0j),(4.214099485305312e-29+0j),(1.2902170688782969e-05+0j)
161,(4.418677969873614e-30+0j),(2.357414626442812e-29+0j),(1.221817617000749e-05+0j)
162,(2.527755317688407e-29+0j),(8.185369830659336e-29+0j),(9.942103597322257e-06+0j)
163,(1.47170296401622e-29+0j),(3.429279772146184e-29+0j),(9.35220668753468e-06+0j)
164,(2.958623860265769e-29+0j),(5.118053272812226e-29+0j),(1.0477509811599517e-05+0j)
165,(3.514032261265612e-29+0j),(2.8732862561966563e-29+0j),(1.0374527234419234e-05+0j)
166,(3.6255402716375274e-30+0j),(7.592545330449868e-30+0j),(8.624851722419515e-06+0j)
167,(4.0781372340325345e-29+0j),(7.194511717290391e-30+0j),(7.827913331938887e-06+0j)
168,(2.80003299685045e-29+0j),(2.588854365776405e-29+0j),(8.953644748221427e-06+0j)
169,(7.372827602342107e-29+0j),(1.047697126436271e-29+0j),(9.89528295881067e-06+0j)
170,(1.4723986827722108e-29+0j),(5.517677696582603e-29+0j),(9.07630358448954e-06+0j)
171,(1.2032518315006638e-29+0j),(6.58661572235022e-30+0j),(7.834124447468154e-06+0j)
172,(4.333130158468023e-29+0j),(4.9017704090660134e-29+0j),(8.246860635206856e-06+0j)
173,(5.347400773260678e-30+0j),(4.118821227153508e-29+0j),(1.0066354445871203e-05+0j)
174,(4.235996967879632e-29+0j),(1.313565568926034e-29+0j),(1.1158389823060649e-05+0j)
175,(2.0054897321745652e-29+0j),(2.5665747373354716e-29+0j),(1.0555870831427668e-05+0j)
176,(7.377653598440169e-29+0j),(3.852290350397639e-29+0j),(9.743733580026282e-06+0j)
177,(1.179714884361816e-28+0j),(1.7943160156219948e-29+0j),(1.0687561274299822e-05+0j)
178,(1.0535991961443573e-30+0j),(1.9791038651040975e-29+0j),(1.3294763886096237e-05+0j)
179,(4.1838378365217515e-29+0j),(1.0097626812377067e-29+0j),(1.5476350847467532e-05+0j)
180,(2.1199095784842807e-29+0j),(1.4393630044127387e-29+0j),(1.5715227561781438e-05+0j)
181,(3.783338974846489e-29+0j),(4.5717528785776014e-29+0j),(1.4889226290277762e-05+0j)
182,(8.044615690110148e-30+0j),(3.1635527651367117e-29+0j),(1.528026955622642e-05+0j)
183,(1.2781112460671509e-29+0j),(2.548657100123853e-29+0j),(1.790674271126172e-05+0j)
184,(6.804354915745494e-29+0j),(1.7513020844787427e-29+0j),(2.1247306044099583e-05+0j)
185,(4.721837616620657e-29+0j),(3.164575785233668e-29+0j),(2.2824294982113968e-05+0j)
186,(1.045356198790775e-29+0j),(3.902414567395233e-29+0j),(2.1758685138348105e-05+0j)
187,(9.984753818552727e-31+0j),(2.9778735056684123e-29+0j),(1.961388868674542e-05+0j)
188,(1.500502715568662e-29+0j),(3.792502737292412e-30+0j),(1.8625113758222333e-05+0j)
189,(7.461632382614547e-30+0j),(9.912380481306832e-30+0j),(1.940355780977552e-05+0j)
190,(7.768174557335096e-29+0j),(7.572844430692235e-29+0j),(2.0469553451577543e-05+0j)
191,(3.0598751433156638e-30+0j),(2.3069835357716133e-29+0j),(1.9877947359303187e-05+0j)
192,(1.709004232167917e-29+0j),(4.9600763579740565e-29+0j),(1.7089745390597978e-05+0j)
193,(3.085089926930924e-29+0j),(2.0611134321954296e-29+0j),(1.3230182050145006e-05+0j)
194,(6.474074378093913e-30+0j),(1.264918245381802e-29+0j),(9.93910325694164e-06+0j)
195,(1.2522545668638927e-30+0j),(4.384050688252705e-29+0j),(8.216101362944094e-06+0j)
196,(1.3193234153220397e-29+0j),(5.348265008756219e-29+0j),(8.298683708945612e-06+0j)
197,(6.461330153968405e-30+0j),(9.221639239476306e-29+0j),(1.0071024238501726e-05+0j)
198,(3.48605734043402e-29+0j),(7.938724180579266e-29+0j),(1.3150675153329878e-05+0j)
199,(2.876610260126789e-29+0j),(4.139417145664996e-29+0j),(1.6574549390766076e-05+0j)
200,(1.6251198839036067e-29+0j),(4.719697569204774e-30+0j),(1.8872278976900332e-05+0j)


==> Raw_data/QKR-AA_raw_data/output_QKR_Resonant_prob_dist_2_20240603-064200.csv <==
Site indices,Probability distribution
-50,(5.719383857118025e-07+0j)
-49,(1.9207085388041544e-06+0j)
-48,(7.257105156004746e-06+0j)
-47,(2.5865748925626173e-05+0j)
-46,(8.571975814044915e-05+0j)
-45,(0.0002627243679636464+0j)
-44,(0.000740452293984325+0j)
-43,(0.0019058448585376874+0j)
-42,(0.0044421039456836635+0j)
-41,(0.009275066990681518+0j)
-40,(0.017103551025092+0j)
-39,(0.027308865132191495+0j)
-38,(0.036658708504445726+0j)
-37,(0.03941371433341509+0j)
-36,(0.030910484879426908+0j)
-35,(0.01390888284222677+0j)
-34,(0.0009347751633132342+0j)
-33,(0.0043507174756653244+0j)
-32,(0.019434602013500592+0j)
-31,(0.024678178457924263+0j)
-30,(0.010833884938614154+0j)
-29,(9.292437380890013e-07+0j)
-28,(0.011126813172454652+0j)
-27,(0.02152476943671307+0j)
-26,(0.008570896960263473+0j)
-25,(0.0006948675869112433+0j)
-24,(0.01575767178303952+0j)
-23,(0.015444309744257288+0j)
-22,(0.0003023022917685348+0j)
-21,(0.01105644059550639+0j)
-20,(0.016331289452399124+0j)
-19,(0.0005127653648801286+0j)
-18,(0.011295826683517262+0j)
-17,(0.013994409004173513+0j)
-16,(3.2816339029842597e-05+0j)
-15,(0.01509969366254191+0j)
-14,(0.007470499853584054+0j)
-13,(0.00389106147104776+0j)
-12,(0.0161234114981018+0j)
-11,(0.0001906725801723885+0j)
-10,(0.014252387309194429+0j)
-9,(0.005402265528743526+0j)
-8,(0.007449125280486501+0j)
-7,(0.011669061803973606+0j)
-6,(0.0023522610713761286+0j)
-5,(0.015024254561637265+0j)
-4,(0.0003188634364059369+0j)
-3,(0.015912514479001418+0j)
-2,(1.1341710740831939e-06+0j)
-1,(0.0158856576137445+0j)
0,(5.427107687984833e-05+0j)
1,(0.01588565761374529+0j)
2,(1.1341710741580447e-06+0j)
3,(0.01591251447898992+0j)
4,(0.00031886343640462225+0j)
5,(0.015024254561643028+0j)
6,(0.0023522610713775562+0j)
7,(0.011669061803972227+0j)
8,(0.007449125280486667+0j)
9,(0.005402265528750338+0j)
10,(0.0142523873091921+0j)
11,(0.0001906725801714784+0j)
12,(0.01612341149810337+0j)
13,(0.0038910614710533273+0j)
14,(0.007470499853594298+0j)
15,(0.015099693662518765+0j)
16,(3.281633903083383e-05+0j)
17,(0.013994409004186038+0j)
18,(0.011295826683525755+0j)
19,(0.0005127653648852994+0j)
20,(0.01633128945238136+0j)
21,(0.011056440595503115+0j)
22,(0.0003023022917673514+0j)
23,(0.015444309744252628+0j)
24,(0.015757671783045584+0j)
25,(0.0006948675869094796+0j)
26,(0.008570896960258131+0j)
27,(0.021524769436705653+0j)
28,(0.011126813172472647+0j)
29,(9.292437380474966e-07+0j)
30,(0.010833884938616782+0j)
31,(0.02467817845792386+0j)
32,(0.01943460201349577+0j)
33,(0.004350717475667118+0j)
34,(0.0009347751633137732+0j)
35,(0.013908882842224829+0j)
36,(0.030910484879413832+0j)
37,(0.03941371433343475+0j)
38,(0.036658708504449924+0j)
39,(0.0273088651321827+0j)
40,(0.017103551025082916+0j)
41,(0.00927506699068277+0j)
42,(0.0044421039456851285+0j)
43,(0.0019058448585401726+0j)
44,(0.0007404522939857955+0j)
45,(0.0002627243679640458+0j)
46,(8.571975813948943e-05+0j)
47,(2.5865748925648884e-05+0j)
48,(7.257105156008603e-06+0j)
49,(1.9207085387295143e-06+0j)
50,(5.719383857369242e-07+0j)

